A notion of equivalence for linear complementarity problems with application to the design of non-smooth bifurcations

Many systems of interest to control engineering can be modeled by linear complementarity problems. We introduce a new notion of equivalence between linear complementarity problems that sets the basis to translate the powerful tools of smooth bifurcation theory to this class of models. Leveraging this notion of equivalence, we introduce new tools to analyze, classify, and design non-smooth bifurcations in linear complementarity problems and their interconnection.

==> lcp1_hysteresis.csv <==
l,x1,x2
0.0,-4.0,8.0
0.006734006734006734,-3.973063973063973,7.91919191919192
0.013468013468013467,-3.946127946127946,7.838383838383838
0.0202020202020202,-3.919191919191919,7.757575757575758
0.026936026936026935,-3.8922558922558923,7.6767676767676765
0.03367003367003367,-3.8653198653198655,7.595959595959596
0.0404040404040404,-3.8383838383838382,7.515151515151516
0.04713804713804714,-3.8114478114478114,7.434343434343434
0.05387205387205387,-3.7845117845117846,7.353535353535354
0.0606060606060606,-3.757575757575758,7.2727272727272725
0.06734006734006734,-3.7306397306397305,7.191919191919192
0.07407407407407407,-3.7037037037037037,7.111111111111111
0.0808080808080808,-3.676767676767677,7.03030303030303
0.08754208754208753,-3.6498316498316496,6.94949494949495
0.09427609427609428,-3.622895622895623,6.8686868686868685
0.10101010101010101,-3.595959595959596,6.787878787878788
0.10774410774410774,-3.569023569023569,6.707070707070708
0.11447811447811447,-3.542087542087542,6.626262626262626
0.1212121212121212,-3.515151515151515,6.545454545454546
0.12794612794612795,-3.4882154882154883,6.4646464646464645
0.13468013468013468,-3.461279461279461,6.383838383838384
0.1414141414141414,-3.4343434343434343,6.303030303030303
0.14814814814814814,-3.4074074074074074,6.222222222222222
0.15488215488215487,-3.3804713804713806,6.141414141414142
0.1616161616161616,-3.353535353535354,6.0606060606060606
0.16835016835016833,-3.3265993265993266,5.97979797979798
0.17508417508417506,-3.2996632996632997,5.8989898989899
0.18181818181818182,-3.2727272727272725,5.818181818181818
0.18855218855218855,-3.2457912457912457,5.737373737373737
0.19528619528619529,-3.218855218855219,5.656565656565657
0.20202020202020202,-3.191919191919192,5.575757575757576
0.20875420875420875,-3.1649831649831652,5.494949494949495
0.21548821548821548,-3.138047138047138,5.414141414141414
0.2222222222222222,-3.111111111111111,5.333333333333334
0.22895622895622894,-3.0841750841750843,5.252525252525253
0.23569023569023567,-3.057239057239057,5.171717171717172
0.2424242424242424,-3.0303030303030303,5.090909090909092
0.24915824915824913,-3.0033670033670035,5.01010101010101
0.2558922558922559,-2.9764309764309766,4.929292929292929
0.2626262626262626,-2.94949494949495,4.848484848484849
0.26936026936026936,-2.9225589225589226,4.767676767676768
0.27609427609427606,-2.8956228956228958,4.686868686868687
0.2828282828282828,-2.8686868686868685,4.606060606060606
0.2895622895622896,-2.8417508417508417,4.525252525252525
0.2962962962962963,-2.814814814814815,4.444444444444445
0.30303030303030304,-2.787878787878788,4.363636363636363
0.30976430976430974,-2.7609427609427613,4.282828282828283
0.3164983164983165,-2.734006734006734,4.202020202020202
0.3232323232323232,-2.707070707070707,4.121212121212121
0.32996632996632996,-2.68013468013468,4.040404040404041
0.33670033670033667,-2.653198653198653,3.9595959595959602
0.3434343434343434,-2.6262626262626263,3.878787878787879
0.35016835016835013,-2.5993265993265995,3.7979797979797985
0.3569023569023569,-2.5723905723905727,3.717171717171717
0.36363636363636365,-2.5454545454545454,3.6363636363636367
0.37037037037037035,-2.5185185185185186,3.5555555555555554
0.3771043771043771,-2.4915824915824913,3.474747474747475
0.3838383838383838,-2.4646464646464645,3.3939393939393945
0.39057239057239057,-2.4377104377104377,3.313131313131313
0.3973063973063973,-2.410774410774411,3.2323232323232327
0.40404040404040403,-2.383838383838384,3.1515151515151514
0.41077441077441074,-2.3569023569023573,3.070707070707071
0.4175084175084175,-2.32996632996633,2.9898989898989896
0.4242424242424242,-2.303030303030303,2.90909090909091
0.43097643097643096,-2.276094276094276,2.8282828282828287
0.4377104377104377,-2.249158249158249,2.7474747474747474
0.4444444444444444,-2.2222222222222223,2.666666666666667
0.4511784511784512,-2.1952861952861955,2.5858585858585856
0.4579124579124579,-2.1683501683501687,2.505050505050505
0.46464646464646464,-2.1414141414141414,2.424242424242424
0.47138047138047134,-2.1144781144781146,2.3434343434343443
0.4781144781144781,-2.0875420875420874,2.262626262626263
0.4848484848484848,-2.0606060606060606,2.1818181818181825
0.49158249158249157,-2.0336700336700337,2.101010101010101
0.49831649831649827,-2.006734006734007,2.0202020202020208
0.5050505050505051,-1.9797979797979797,1.9393939393939394
0.5117845117845118,-1.9528619528619529,1.8585858585858581
0.5185185185185185,-1.925925925925926,1.7777777777777786
0.5252525252525252,-1.8989898989898992,1.6969696969696972
0.531986531986532,-1.872053872053872,1.616161616161616
0.5387205387205387,-1.8451178451178452,1.5353535353535355
0.5454545454545454,-1.8181818181818183,1.454545454545455
0.5521885521885521,-1.7912457912457915,1.3737373737373746
0.5589225589225589,-1.7643097643097643,1.2929292929292924
0.5656565656565656,-1.7373737373737375,1.2121212121212128
0.5723905723905723,-1.7104377104377106,1.1313131313131315
0.5791245791245792,-1.6835016835016834,1.0505050505050502
0.5858585858585859,-1.6565656565656566,0.9696969696969697
0.5925925925925926,-1.6296296296296298,0.8888888888888893
0.5993265993265993,-1.602693602693603,0.8080808080808088
0.6060606060606061,-1.5757575757575757,0.7272727272727266
0.6127946127946128,-1.5488215488215489,0.6464646464646471
0.6195286195286195,-1.521885521885522,0.5656565656565657
0.6262626262626262,-1.4949494949494953,0.4848484848484862
0.632996632996633,-1.468013468013468,0.404040404040404
0.6397306397306397,-1.4410774410774412,0.32323232323232354
0.6464646464646464,-1.4141414141414144,0.2424242424242431
0.6531986531986532,-1.387205387205387,0.16161616161616088
0.6599326599326599,-1.3602693602693603,0.08080808080808133
0.6666666666666666,-1.3333333333333335,0.0
0.3333333333333333,-3.3306690738754696e-15,-1.3333333333333368
0.33670033670033667,-0.013468013468016737,-1.3198653198653234
0.3400673400673401,-0.026936026936030366,-1.3063973063973098
0.3434343434343434,-0.04040404040404377,-1.2929292929292964
0.3468013468013468,-0.05387205387205718,-1.279461279461283
0.35016835016835013,-0.06734006734007059,-1.2659932659932696
0.35353535353535354,-0.08080808080808422,-1.252525252525256
0.3569023569023569,-0.09427609427609762,-1.2390572390572425
0.36026936026936024,-0.10774410774411103,-1.2255892255892291
0.3636363636363636,-0.12121212121212444,-1.2121212121212157
0.367003367003367,-0.13468013468013806,-1.198653198653202
0.37037037037037035,-0.14814814814815147,-1.1851851851851887
0.3737373737373737,-0.16161616161616488,-1.1717171717171753
0.37710437710437705,-0.17508417508417828,-1.1582491582491619
0.38047138047138046,-0.1885521885521919,-1.1447811447811482
0.3838383838383838,-0.20202020202020532,-1.1313131313131348
0.38720538720538716,-0.21548821548821873,-1.1178451178451214
0.39057239057239057,-0.22895622895623235,-1.1043771043771078
0.3939393939393939,-0.24242424242424576,-1.0909090909090944
0.3973063973063973,-0.25589225589225917,-1.077441077441081
0.4006734006734006,-0.2693602693602726,-1.0639730639730676
0.40404040404040403,-0.2828282828282862,-1.050505050505054
0.4074074074074074,-0.2962962962962996,-1.0370370370370405
0.41077441077441074,-0.309764309764313,-1.0235690235690271
0.41414141414141414,-0.32323232323232665,-1.0101010101010135
0.4175084175084175,-0.33670033670034005,-0.9966329966330001
0.42087542087542085,-0.35016835016835346,-0.9831649831649867
0.4242424242424242,-0.36363636363636687,-0.9696969696969733
0.4276094276094276,-0.3771043771043805,-0.9562289562289596
0.43097643097643096,-0.3905723905723939,-0.9427609427609462
0.4343434343434343,-0.4040404040404073,-0.9292929292929328
0.4377104377104377,-0.41750841750842094,-0.9158249158249192
0.44107744107744107,-0.43097643097643434,-0.9023569023569058
0.4444444444444444,-0.44444444444444775,-0.8888888888888924
0.44781144781144777,-0.45791245791246116,-0.875420875420879
0.4511784511784511,-0.47138047138047456,-0.8619528619528656
0.45454545454545453,-0.4848484848484882,-0.848484848484852
0.4579124579124579,-0.4983164983165016,-0.8350168350168385
0.4612794612794613,-0.5117845117845152,-0.8215488215488249
0.46464646464646464,-0.5252525252525286,-0.8080808080808115
0.468013468013468,-0.538720538720542,-0.7946127946127981
0.47138047138047134,-0.5521885521885554,-0.7811447811447847
0.4747474747474747,-0.5656565656565689,-0.7676767676767713
0.4781144781144781,-0.5791245791245825,-0.7542087542087577
0.48148148148148145,-0.5925925925925959,-0.7407407407407443
0.48484848484848486,-0.6060606060606095,-0.7272727272727306
0.4882154882154882,-0.6195286195286229,-0.7138047138047172
0.49158249158249157,-0.6329966329966363,-0.7003367003367038
0.4949494949494949,-0.6464646464646497,-0.6868686868686904
0.49831649831649827,-0.6599326599326631,-0.673400673400677
0.5016835016835016,-0.6734006734006766,-0.6599326599326636
0.505050505050505,-0.68686868686869,-0.6464646464646502
0.5084175084175084,-0.7003367003367038,-0.6329966329966363
0.5117845117845118,-0.7138047138047172,-0.6195286195286229
0.5151515151515151,-0.7272727272727306,-0.6060606060606095
0.5185185185185185,-0.740740740740744,-0.5925925925925961
0.5218855218855218,-0.7542087542087574,-0.5791245791245827
0.5252525252525252,-0.7676767676767708,-0.5656565656565693
0.5286195286195285,-0.7811447811447843,-0.5521885521885559
0.531986531986532,-0.7946127946127981,-0.538720538720542
0.5353535353535354,-0.8080808080808115,-0.5252525252525286
0.5387205387205387,-0.8215488215488249,-0.5117845117845152
0.5420875420875421,-0.8350168350168383,-0.4983164983165018
0.5454545454545454,-0.8484848484848517,-0.4848484848484884
0.5488215488215488,-0.8619528619528651,-0.471380471380475
0.5521885521885521,-0.8754208754208785,-0.4579124579124616
0.5555555555555556,-0.8888888888888924,-0.44444444444444775
0.5589225589225589,-0.9023569023569058,-0.43097643097643434
0.5622895622895623,-0.9158249158249192,-0.41750841750842094
0.5656565656565656,-0.9292929292929326,-0.40404040404040753
0.569023569023569,-0.942760942760946,-0.3905723905723941
0.5723905723905723,-0.9562289562289594,-0.3771043771043807
0.5757575757575757,-0.9696969696969728,-0.3636363636363673
0.5791245791245792,-0.9831649831649867,-0.35016835016835346
0.5824915824915824,-0.9966329966329996,-0.3367003367003405
0.5858585858585859,-1.0101010101010135,-0.32323232323232665
0.5892255892255892,-1.023569023569027,-0.30976430976431324
0.5925925925925926,-1.0370370370370403,-0.29629629629629983
0.5959595959595959,-1.0505050505050537,-0.2828282828282864
0.5993265993265993,-1.0639730639730671,-0.269360269360273
0.6026936026936027,-1.077441077441081,-0.25589225589225917
0.606060606060606,-1.090909090909094,-0.2424242424242462
0.6094276094276094,-1.1043771043771078,-0.22895622895623235
0.6127946127946128,-1.1178451178451212,-0.21548821548821895
0.6161616161616161,-1.1313131313131346,-0.20202020202020554
0.6195286195286195,-1.144781144781148,-0.18855218855219213
0.6228956228956228,-1.1582491582491614,-0.17508417508417873
0.6262626262626263,-1.1717171717171753,-0.16161616161616488
0.6296296296296295,-1.1851851851851882,-0.14814814814815191
0.632996632996633,-1.198653198653202,-0.13468013468013806
0.6363636363636364,-1.2121212121212155,-0.12121212121212466
0.6397306397306397,-1.225589225589229,-0.10774410774411125
0.6430976430976431,-1.2390572390572423,-0.09427609427609784
0.6464646464646464,-1.2525252525252557,-0.08080808080808444
0.6498316498316499,-1.2659932659932696,-0.06734006734007059
0.6531986531986531,-1.2794612794612825,-0.053872053872057624
0.6565656565656566,-1.2929292929292964,-0.04040404040404377
0.6599326599326599,-1.3063973063973098,-0.026936026936030366
0.6632996632996633,-1.3198653198653232,-0.01346801346801696
0.6666666666666666,-1.3333333333333366,-3.552713678800501e-15
0.3333333333333333,0.0,-1.3333333333333333
0.3400673400673401,0.08080808080808133,-1.3602693602693603
0.3468013468013468,0.16161616161616088,-1.387205387205387
0.35353535353535354,0.2424242424242422,-1.4141414141414141
0.36026936026936024,0.32323232323232265,-1.441077441077441
0.367003367003367,0.404040404040404,-1.468013468013468
0.3737373737373737,0.4848484848484844,-1.4949494949494948
0.38047138047138046,0.5656565656565657,-1.5218855218855218
0.3872053872053872,0.6464646464646471,-1.5488215488215489
0.3939393939393939,0.7272727272727266,-1.5757575757575757
0.4006734006734006,0.808080808080808,-1.6026936026936025
0.4074074074074074,0.8888888888888884,-1.6296296296296295
0.41414141414141414,0.9696969696969697,-1.6565656565656566
0.42087542087542085,1.0505050505050502,-1.6835016835016834
0.4276094276094276,1.1313131313131315,-1.7104377104377104
0.43434343434343436,1.2121212121212128,-1.7373737373737375
0.44107744107744107,1.2929292929292924,-1.7643097643097643
0.44781144781144777,1.3737373737373737,-1.791245791245791
0.45454545454545453,1.4545454545454541,-1.8181818181818181
0.4612794612794613,1.5353535353535355,-1.8451178451178452
0.468013468013468,1.616161616161616,-1.872053872053872
0.47474747474747475,1.6969696969696972,-1.898989898989899
0.4814814814814815,1.7777777777777786,-1.925925925925926
0.4882154882154882,1.8585858585858581,-1.9528619528619529
0.4949494949494949,1.9393939393939394,-1.9797979797979797
0.5016835016835017,2.0202020202020208,-2.006734006734007
0.5084175084175084,2.101010101010101,-2.0336700336700337
0.5151515151515151,2.1818181818181817,-2.0606060606060606
0.5218855218855218,2.262626262626262,-2.0875420875420874
0.5286195286195287,2.3434343434343443,-2.1144781144781146
0.5353535353535354,2.424242424242424,-2.1414141414141414
0.5420875420875421,2.505050505050505,-2.1683501683501682
0.5488215488215489,2.5858585858585865,-2.1952861952861955
0.5555555555555556,2.666666666666667,-2.2222222222222223
0.5622895622895623,2.7474747474747474,-2.249158249158249
0.569023569023569,2.828282828282828,-2.276094276094276
0.5757575757575757,2.9090909090909083,-2.3030303030303028
0.5824915824915825,2.9898989898989896,-2.32996632996633
0.5892255892255892,3.070707070707071,-2.356902356902357
0.595959595959596,3.1515151515151523,-2.383838383838384
0.6026936026936027,3.2323232323232327,-2.410774410774411
0.6094276094276094,3.313131313131313,-2.4377104377104377
0.6161616161616161,3.3939393939393936,-2.4646464646464645
0.6228956228956228,3.474747474747474,-2.4915824915824913
0.6296296296296297,3.5555555555555554,-2.5185185185185186
0.6363636363636364,3.6363636363636367,-2.5454545454545454
0.6430976430976432,3.717171717171718,-2.5723905723905727
0.6498316498316499,3.7979797979797985,-2.5993265993265995
0.6565656565656566,3.878787878787879,-2.6262626262626263
0.6632996632996633,3.9595959595959593,-2.653198653198653
0.67003367003367,4.04040404040404,-2.68013468013468
0.6767676767676768,4.121212121212121,-2.707070707070707
0.6835016835016835,4.202020202020202,-2.734006734006734
0.6902356902356903,4.282828282828284,-2.7609427609427613
0.696969696969697,4.363636363636363,-2.787878787878788
0.7037037037037037,4.444444444444445,-2.814814814814815
0.7104377104377104,4.525252525252526,-2.8417508417508417
0.7171717171717171,4.6060606060606055,-2.8686868686868685
0.7239057239057239,4.686868686868687,-2.8956228956228958
0.7306397306397306,4.767676767676768,-2.9225589225589226
0.7373737373737375,4.8484848484848495,-2.94949494949495
0.7441077441077442,4.929292929292931,-2.9764309764309766
0.7508417508417509,5.01010101010101,-3.0033670033670035
0.7575757575757576,5.09090909090909,-3.0303030303030303
0.7643097643097643,5.171717171717171,-3.057239057239057
0.7710437710437711,5.252525252525253,-3.0841750841750843
0.7777777777777778,5.333333333333334,-3.111111111111111
0.7845117845117846,5.414141414141415,-3.1380471380471384
0.7912457912457913,5.494949494949495,-3.1649831649831652
0.797979797979798,5.575757575757576,-3.191919191919192
0.8047138047138047,5.6565656565656575,-3.218855218855219
0.8114478114478114,5.737373737373737,-3.2457912457912457
0.8181818181818181,5.818181818181817,-3.2727272727272725
0.8249158249158249,5.8989898989899,-3.2996632996632997
0.8316498316498318,5.979797979797981,-3.326599326599327
0.8383838383838385,6.060606060606062,-3.353535353535354
0.8451178451178452,6.141414141414142,-3.3804713804713806
0.8518518518518519,6.222222222222221,-3.4074074074074074
0.8585858585858586,6.303030303030303,-3.4343434343434343
0.8653198653198653,6.383838383838384,-3.461279461279461
0.872053872053872,6.464646464646464,-3.488215488215488
0.8787878787878789,6.545454545454547,-3.5151515151515156
0.8855218855218856,6.626262626262626,-3.5420875420875424
0.8922558922558923,6.707070707070708,-3.569023569023569
0.898989898989899,6.787878787878789,-3.595959595959596
0.9057239057239057,6.8686868686868685,-3.622895622895623
0.9124579124579124,6.949494949494948,-3.6498316498316496
0.9191919191919191,7.030303030303029,-3.6767676767676765
0.925925925925926,7.1111111111111125,-3.703703703703704
0.9326599326599327,7.191919191919194,-3.730639730639731
0.9393939393939394,7.272727272727273,-3.757575757575758
0.9461279461279462,7.353535353535353,-3.7845117845117846
0.9528619528619529,7.434343434343434,-3.8114478114478114
0.9595959595959596,7.515151515151516,-3.8383838383838382
0.9663299663299663,7.595959595959595,-3.865319865319865
0.9730639730639732,7.676767676767678,-3.8922558922558927
0.9797979797979799,7.757575757575758,-3.9191919191919196
0.9865319865319866,7.838383838383839,-3.9461279461279464
0.9932659932659933,7.9191919191919204,-3.973063973063973
1.0,8.0,-4.0


==> lcp1_regular.csv <==
l,x1,x2
0.0,-1.0,5.0
0.0025252525252525255,-0.98989898989899,4.96969696969697
0.005050505050505051,-0.9797979797979798,4.9393939393939394
0.007575757575757576,-0.9696969696969697,4.909090909090909
0.010101010101010102,-0.9595959595959596,4.878787878787879
0.012626262626262628,-0.9494949494949495,4.848484848484849
0.015151515151515152,-0.9393939393939394,4.818181818181818
0.01767676767676768,-0.9292929292929293,4.787878787878788
0.020202020202020204,-0.9191919191919192,4.757575757575758
0.022727272727272728,-0.9090909090909091,4.7272727272727275
0.025252525252525256,-0.898989898989899,4.696969696969697
0.02777777777777778,-0.8888888888888888,4.666666666666667
0.030303030303030304,-0.8787878787878788,4.636363636363637
0.03282828282828283,-0.8686868686868687,4.606060606060606
0.03535353535353536,-0.8585858585858586,4.575757575757576
0.03787878787878788,-0.8484848484848485,4.545454545454545
0.04040404040404041,-0.8383838383838383,4.515151515151516
0.042929292929292935,-0.8282828282828283,4.484848484848484
0.045454545454545456,-0.8181818181818181,4.454545454545455
0.04797979797979798,-0.8080808080808081,4.424242424242424
0.05050505050505051,-0.797979797979798,4.393939393939394
0.05303030303030303,-0.7878787878787878,4.363636363636363
0.05555555555555556,-0.7777777777777778,4.333333333333333
0.05808080808080809,-0.7676767676767676,4.303030303030303
0.06060606060606061,-0.7575757575757576,4.2727272727272725
0.06313131313131314,-0.7474747474747474,4.242424242424242
0.06565656565656566,-0.7373737373737373,4.212121212121212
0.06818181818181819,-0.7272727272727273,4.181818181818182
0.07070707070707072,-0.7171717171717171,4.151515151515151
0.07323232323232323,-0.7070707070707071,4.121212121212121
0.07575757575757576,-0.696969696969697,4.090909090909091
0.07828282828282829,-0.6868686868686869,4.0606060606060606
0.08080808080808081,-0.6767676767676767,4.03030303030303
0.08333333333333334,-0.6666666666666666,4.0
0.08585858585858587,-0.6565656565656566,3.9696969696969697
0.0883838383838384,-0.6464646464646464,3.9393939393939394
0.09090909090909091,-0.6363636363636364,3.909090909090909
0.09343434343434344,-0.6262626262626263,3.878787878787879
0.09595959595959597,-0.6161616161616161,3.8484848484848486
0.0984848484848485,-0.606060606060606,3.8181818181818183
0.10101010101010102,-0.5959595959595959,3.7878787878787876
0.10353535353535355,-0.5858585858585859,3.7575757575757573
0.10606060606060606,-0.5757575757575757,3.7272727272727275
0.10858585858585859,-0.5656565656565656,3.696969696969697
0.11111111111111112,-0.5555555555555556,3.6666666666666665
0.11363636363636365,-0.5454545454545454,3.6363636363636362
0.11616161616161617,-0.5353535353535352,3.606060606060606
0.1186868686868687,-0.5252525252525252,3.5757575757575757
0.12121212121212122,-0.5151515151515151,3.5454545454545454
0.12373737373737374,-0.505050505050505,3.515151515151515
0.12626262626262627,-0.4949494949494949,3.484848484848485
0.1287878787878788,-0.48484848484848475,3.454545454545454
0.13131313131313133,-0.4747474747474747,3.424242424242424
0.13383838383838384,-0.46464646464646464,3.393939393939394
0.13636363636363638,-0.4545454545454545,3.3636363636363633
0.1388888888888889,-0.4444444444444444,3.333333333333333
0.14141414141414144,-0.43434343434343425,3.3030303030303028
0.14393939393939395,-0.4242424242424242,3.2727272727272725
0.14646464646464646,-0.41414141414141414,3.242424242424242
0.148989898989899,-0.404040404040404,3.212121212121212
0.15151515151515152,-0.3939393939393939,3.1818181818181817
0.15404040404040406,-0.38383838383838376,3.1515151515151514
0.15656565656565657,-0.3737373737373737,3.121212121212121
0.15909090909090912,-0.36363636363636354,3.090909090909091
0.16161616161616163,-0.3535353535353535,3.0606060606060606
0.16414141414141414,-0.3434343434343434,3.0303030303030303
0.16666666666666669,-0.33333333333333326,3.0
0.1691919191919192,-0.3232323232323232,2.9696969696969697
0.17171717171717174,-0.31313131313131304,2.939393939393939
0.17424242424242425,-0.303030303030303,2.909090909090909
0.1767676767676768,-0.2929292929292928,2.8787878787878785
0.1792929292929293,-0.28282828282828276,2.848484848484848
0.18181818181818182,-0.2727272727272727,2.8181818181818183
0.18434343434343436,-0.26262626262626254,2.7878787878787876
0.18686868686868688,-0.2525252525252525,2.7575757575757573
0.18939393939393942,-0.24242424242424232,2.727272727272727
0.19191919191919193,-0.23232323232323226,2.696969696969697
0.19444444444444445,-0.2222222222222222,2.6666666666666665
0.196969696969697,-0.21212121212121204,2.6363636363636362
0.1994949494949495,-0.202020202020202,2.606060606060606
0.20202020202020204,-0.19191919191919182,2.5757575757575752
0.20454545454545456,-0.18181818181818177,2.5454545454545454
0.2070707070707071,-0.1717171717171716,2.5151515151515147
0.2095959595959596,-0.16161616161616155,2.4848484848484844
0.21212121212121213,-0.1515151515151515,2.4545454545454546
0.21464646464646467,-0.14141414141414133,2.424242424242424
0.21717171717171718,-0.13131313131313127,2.3939393939393936
0.21969696969696972,-0.1212121212121211,2.3636363636363633
0.22222222222222224,-0.11111111111111105,2.333333333333333
0.22474747474747478,-0.10101010101010088,2.3030303030303028
0.2272727272727273,-0.09090909090909083,2.2727272727272725
0.2297979797979798,-0.08080808080808077,2.242424242424242
0.23232323232323235,-0.07070707070707061,2.212121212121212
0.23484848484848486,-0.06060606060606055,2.1818181818181817
0.2373737373737374,-0.050505050505050386,2.1515151515151514
0.23989898989898992,-0.04040404040404033,2.121212121212121
0.24242424242424243,-0.030303030303030276,2.090909090909091
0.24494949494949497,-0.02020202020202011,2.0606060606060606
0.2474747474747475,-0.010101010101010055,2.0303030303030303
0.25,0.0,2.0
0.25,0.0,2.0
0.255050505050505,0.02020202020202011,1.97979797979798
0.2601010101010101,0.04040404040404044,1.9595959595959596
0.26515151515151514,0.06060606060606055,1.9393939393939394
0.2702020202020202,0.08080808080808088,1.9191919191919191
0.27525252525252525,0.101010101010101,1.898989898989899
0.2803030303030303,0.1212121212121211,1.878787878787879
0.28535353535353536,0.14141414141414144,1.8585858585858586
0.2904040404040404,0.16161616161616155,1.8383838383838385
0.29545454545454547,0.18181818181818188,1.8181818181818181
0.3005050505050505,0.202020202020202,1.797979797979798
0.3055555555555556,0.22222222222222232,1.7777777777777777
0.3106060606060606,0.24242424242424243,1.7575757575757576
0.31565656565656564,0.26262626262626254,1.7373737373737375
0.3207070707070707,0.2828282828282829,1.7171717171717171
0.32575757575757575,0.303030303030303,1.696969696969697
0.33080808080808083,0.3232323232323233,1.6767676767676767
0.33585858585858586,0.3434343434343434,1.6565656565656566
0.34090909090909094,0.36363636363636376,1.6363636363636362
0.34595959595959597,0.38383838383838387,1.6161616161616161
0.351010101010101,0.404040404040404,1.595959595959596
0.3560606060606061,0.4242424242424243,1.5757575757575757
0.3611111111111111,0.4444444444444444,1.5555555555555556
0.3661616161616162,0.46464646464646475,1.5353535353535352
0.3712121212121212,0.48484848484848486,1.5151515151515151
0.3762626262626263,0.5050505050505052,1.4949494949494948
0.3813131313131313,0.5252525252525253,1.4747474747474747
0.38636363636363635,0.5454545454545454,1.4545454545454546
0.39141414141414144,0.5656565656565657,1.4343434343434343
0.39646464646464646,0.5858585858585859,1.4141414141414141
0.4015151515151515,0.606060606060606,1.393939393939394
0.4065656565656566,0.6262626262626263,1.3737373737373737
0.41161616161616166,0.6464646464646466,1.3535353535353534
0.4166666666666667,0.6666666666666667,1.3333333333333333
0.4217171717171717,0.6868686868686869,1.3131313131313131
0.4267676767676768,0.7070707070707072,1.2929292929292928
0.4318181818181818,0.7272727272727273,1.2727272727272727
0.43686868686868685,0.7474747474747474,1.2525252525252526
0.44191919191919193,0.7676767676767677,1.2323232323232323
0.446969696969697,0.7878787878787881,1.212121212121212
0.45202020202020204,0.8080808080808082,1.1919191919191918
0.45707070707070707,0.8282828282828283,1.1717171717171717
0.46212121212121215,0.8484848484848486,1.1515151515151514
0.4671717171717172,0.8686868686868687,1.1313131313131313
0.4722222222222222,0.8888888888888888,1.1111111111111112
0.4772727272727273,0.9090909090909092,1.0909090909090908
0.4823232323232324,0.9292929292929295,1.0707070707070705
0.4873737373737374,0.9494949494949496,1.0505050505050504
0.49242424242424243,0.9696969696969697,1.0303030303030303
0.4974747474747475,0.9898989898989901,1.01010101010101
0.5025252525252526,1.0101010101010104,0.9898989898989896
0.5075757575757576,1.0303030303030303,0.9696969696969697
0.5126262626262627,1.0505050505050506,0.9494949494949494
0.5176767676767677,1.070707070707071,0.9292929292929291
0.5227272727272727,1.0909090909090908,0.9090909090909092
0.5277777777777778,1.1111111111111112,0.8888888888888888
0.5328282828282829,1.1313131313131315,0.8686868686868685
0.5378787878787878,1.1515151515151514,0.8484848484848486
0.5429292929292929,1.1717171717171717,0.8282828282828283
0.547979797979798,1.191919191919192,0.808080808080808
0.553030303030303,1.212121212121212,0.7878787878787881
0.5580808080808082,1.2323232323232327,0.7676767676767673
0.5631313131313131,1.2525252525252526,0.7474747474747474
0.5681818181818182,1.272727272727273,0.7272727272727271
0.5732323232323233,1.2929292929292933,0.7070707070707067
0.5782828282828283,1.3131313131313131,0.6868686868686869
0.5833333333333334,1.3333333333333335,0.6666666666666665
0.5883838383838385,1.3535353535353538,0.6464646464646462
0.5934343434343434,1.3737373737373737,0.6262626262626263
0.5984848484848485,1.393939393939394,0.606060606060606
0.6035353535353536,1.4141414141414144,0.5858585858585856
0.6085858585858586,1.4343434343434343,0.5656565656565657
0.6136363636363636,1.4545454545454546,0.5454545454545454
0.6186868686868687,1.474747474747475,0.5252525252525251
0.6237373737373737,1.4949494949494948,0.5050505050505052
0.6287878787878789,1.5151515151515156,0.4848484848484844
0.6338383838383839,1.5353535353535355,0.46464646464646453
0.6388888888888888,1.5555555555555554,0.44444444444444464
0.643939393939394,1.5757575757575761,0.42424242424242387
0.648989898989899,1.595959595959596,0.404040404040404
0.6540404040404041,1.6161616161616164,0.38383838383838365
0.6590909090909092,1.6363636363636367,0.3636363636363633
0.6641414141414141,1.6565656565656566,0.3434343434343434
0.6691919191919192,1.676767676767677,0.3232323232323231
0.6742424242424243,1.6969696969696972,0.30303030303030276
0.6792929292929293,1.7171717171717171,0.2828282828282829
0.6843434343434344,1.7373737373737375,0.26262626262626254
0.6893939393939394,1.7575757575757578,0.2424242424242422
0.6944444444444444,1.7777777777777777,0.22222222222222232
0.6994949494949496,1.7979797979797985,0.20202020202020154
0.7045454545454546,1.8181818181818183,0.18181818181818166
0.7095959595959596,1.8383838383838382,0.16161616161616177
0.7146464646464648,1.858585858585859,0.141414141414141
0.7196969696969697,1.878787878787879,0.1212121212121211
0.7247474747474748,1.8989898989898992,0.10101010101010077
0.7297979797979799,1.9191919191919196,0.08080808080808044
0.7348484848484849,1.9393939393939394,0.06060606060606055
0.73989898989899,1.9595959595959598,0.04040404040404022
0.744949494949495,1.9797979797979801,0.020202020202019888
0.75,2.0,0.0
0.75,2.0,0.0
0.7525252525252525,2.0303030303030294,-0.010101010101009944
0.7550505050505051,2.0606060606060606,-0.020202020202020332
0.7575757575757576,2.09090909090909,-0.030303030303030276
0.76010101010101,2.121212121212121,-0.04040404040404022
0.7626262626262627,2.1515151515151523,-0.05050505050505061
0.7651515151515151,2.1818181818181817,-0.06060606060606055
0.7676767676767677,2.212121212121213,-0.07070707070707094
0.7702020202020202,2.242424242424242,-0.08080808080808088
0.7727272727272727,2.2727272727272734,-0.09090909090909083
0.7752525252525253,2.3030303030303045,-0.10101010101010122
0.7777777777777778,2.333333333333334,-0.11111111111111116
0.7803030303030303,2.3636363636363633,-0.1212121212121211
0.7828282828282829,2.3939393939393945,-0.1313131313131315
0.7853535353535354,2.424242424242424,-0.14141414141414144
0.7878787878787878,2.4545454545454533,-0.15151515151515138
0.7904040404040404,2.4848484848484844,-0.16161616161616177
0.7929292929292929,2.5151515151515156,-0.1717171717171717
0.7954545454545454,2.545454545454545,-0.18181818181818166
0.797979797979798,2.575757575757576,-0.19191919191919204
0.8005050505050505,2.6060606060606055,-0.202020202020202
0.803030303030303,2.6363636363636367,-0.21212121212121193
0.8055555555555556,2.666666666666668,-0.22222222222222232
0.8080808080808081,2.6969696969696972,-0.23232323232323226
0.8106060606060606,2.7272727272727266,-0.2424242424242422
0.8131313131313131,2.757575757575758,-0.2525252525252526
0.8156565656565656,2.787878787878787,-0.26262626262626254
0.8181818181818182,2.8181818181818183,-0.27272727272727293
0.8207070707070707,2.8484848484848477,-0.2828282828282829
0.8232323232323232,2.878787878787879,-0.2929292929292928
0.8257575757575758,2.90909090909091,-0.3030303030303032
0.8282828282828283,2.9393939393939394,-0.31313131313131315
0.8308080808080808,2.969696969696969,-0.3232323232323231
0.8333333333333334,3.0,-0.3333333333333335
0.8358585858585859,3.030303030303031,-0.3434343434343434
0.8383838383838385,3.0606060606060623,-0.3535353535353538
0.8409090909090909,3.0909090909090917,-0.36363636363636376
0.8434343434343434,3.121212121212121,-0.3737373737373737
0.845959595959596,3.1515151515151523,-0.3838383838383841
0.8484848484848485,3.1818181818181817,-0.39393939393939403
0.851010101010101,3.212121212121211,-0.404040404040404
0.8535353535353536,3.242424242424242,-0.41414141414141437
0.8560606060606061,3.2727272727272734,-0.4242424242424243
0.8585858585858586,3.3030303030303028,-0.43434343434343425
0.8611111111111112,3.333333333333334,-0.44444444444444464
0.8636363636363636,3.3636363636363633,-0.4545454545454546
0.8661616161616161,3.3939393939393945,-0.46464646464646453
0.8686868686868687,3.4242424242424256,-0.4747474747474749
0.8712121212121212,3.454545454545455,-0.48484848484848486
0.8737373737373737,3.4848484848484844,-0.4949494949494948
0.8762626262626263,3.5151515151515156,-0.5050505050505052
0.8787878787878788,3.545454545454545,-0.5151515151515151
0.8813131313131313,3.5757575757575744,-0.5252525252525251
0.8838383838383839,3.6060606060606055,-0.5353535353535355
0.8863636363636364,3.6363636363636367,-0.5454545454545454
0.8888888888888888,3.666666666666666,-0.5555555555555554
0.8914141414141414,3.6969696969696972,-0.5656565656565657
0.8939393939393939,3.7272727272727266,-0.5757575757575757
0.8964646464646464,3.757575757575758,-0.5858585858585856
0.898989898989899,3.787878787878789,-0.595959595959596
0.9015151515151515,3.8181818181818183,-0.606060606060606
0.9040404040404041,3.8484848484848495,-0.6161616161616164
0.9065656565656566,3.878787878787879,-0.6262626262626263
0.9090909090909092,3.90909090909091,-0.6363636363636367
0.9116161616161617,3.9393939393939394,-0.6464646464646466
0.9141414141414141,3.969696969696969,-0.6565656565656566
0.9166666666666667,4.0,-0.666666666666667
0.9191919191919192,4.030303030303031,-0.6767676767676769
0.9217171717171717,4.0606060606060606,-0.6868686868686869
0.9242424242424243,4.090909090909092,-0.6969696969696972
0.9267676767676768,4.121212121212121,-0.7070707070707072
0.9292929292929293,4.151515151515152,-0.7171717171717171
0.9318181818181819,4.181818181818183,-0.7272727272727275
0.9343434343434344,4.212121212121213,-0.7373737373737375
0.9368686868686869,4.242424242424242,-0.7474747474747474
0.9393939393939394,4.272727272727273,-0.7575757575757578
0.9419191919191919,4.303030303030303,-0.7676767676767677
0.9444444444444444,4.333333333333332,-0.7777777777777777
0.946969696969697,4.363636363636363,-0.7878787878787881
0.9494949494949495,4.3939393939393945,-0.797979797979798
0.952020202020202,4.424242424242424,-0.808080808080808
0.9545454545454546,4.454545454545455,-0.8181818181818183
0.9570707070707071,4.484848484848484,-0.8282828282828283
0.9595959595959596,4.515151515151516,-0.8383838383838382
0.9621212121212122,4.545454545454547,-0.8484848484848486
0.9646464646464646,4.575757575757576,-0.8585858585858586
0.9671717171717171,4.6060606060606055,-0.8686868686868685
0.9696969696969697,4.636363636363637,-0.8787878787878789
0.9722222222222222,4.666666666666666,-0.8888888888888888
0.9747474747474748,4.696969696969697,-0.8989898989898992
0.9772727272727273,4.727272727272727,-0.9090909090909092
0.9797979797979798,4.757575757575758,-0.9191919191919191
0.9823232323232324,4.787878787878789,-0.9292929292929295
0.9848484848484849,4.818181818181818,-0.9393939393939394
0.9873737373737375,4.8484848484848495,-0.9494949494949498
0.98989898989899,4.878787878787879,-0.9595959595959598
0.9924242424242424,4.90909090909091,-0.9696969696969697
0.994949494949495,4.939393939393941,-0.9797979797979801
0.9974747474747475,4.969696969696971,-0.9898989898989901
1.0,5.0,-1.0


==> pitchfork_orgCenter_z_1.csv <==
l,x1,x2
0.5000453505796987,6.018364896853701e-05,0.0
0.5050953975435402,0.007823948896102606,0.0
0.5101454445073815,0.015587714143236564,0.0
0.515195491471223,0.023351479390370633,0.0
0.5202455384350644,0.03111524463750459,0.0
0.5252955853989059,0.03887900988463877,0.0
0.5303456323627472,0.04664277513177262,0.0
0.5353956793265887,0.0544065403789068,0.0
0.5404457262904301,0.062170305626040756,0.0
0.5454957732542716,0.06993407087317483,0.0
0.5505458202181129,0.07769783612030878,0.0
0.5555958671819544,0.08546160136744285,0.0
0.5606459141457958,0.09322536661457681,0.0
0.5656959611096373,0.10098913186171088,0.0
0.5707460080734786,0.10875289710884484,0.0
0.5757960550373201,0.1165166623559789,0.0
0.5808461020011615,0.12428042760311286,0.0
0.585896148965003,0.13204419285024693,0.0
0.5909461959288443,0.1398079580973809,0.0
0.5959962428926858,0.14757172334451507,0.0
0.6010462898565272,0.15533548859164892,0.0
0.6060963368203687,0.1630992538387831,0.0
0.61114638378421,0.17086301908591706,0.0
0.6161964307480515,0.17862678433305113,0.0
0.6212464777118929,0.18639054958018508,0.0
0.6262965246757344,0.19415431482731915,0.0
0.6313465716395759,0.20191808007445322,0.0
0.6363966186034172,0.20968184532158718,0.0
0.6414466655672586,0.21744561056872114,0.0
0.6464967125311001,0.2252093758158552,0.0
0.6515467594949416,0.23297314106298928,0.0
0.6565968064587829,0.24073690631012334,0.0
0.6616468534226243,0.2485006715572572,0.0
0.6666969003864658,0.25626443680439126,0.0
0.6717469473503073,0.26402820205152533,0.0
0.6767969943141486,0.2717919672986594,0.0
0.68184704127799,0.27955573254579325,0.0
0.6868970882418315,0.2873194977929273,0.0
0.691947135205673,0.2950832630400616,0.0
0.6969971821695143,0.30284702828719545,0.0
0.7020472291333557,0.3106107935343293,0.0
0.7070972760971972,0.3183745587814636,0.0
0.7121473230610387,0.32613832402859766,0.0
0.71719737002488,0.3339020892757315,0.0
0.7222474169887215,0.3416658545228656,0.0
0.7272974639525629,0.34942961976999964,0.0
0.7323475109164044,0.3571933850171337,0.0
0.7373975578802457,0.36495715026426756,0.0
0.7424476048440872,0.37272091551140163,0.0
0.7474976518079286,0.3804846807585357,0.0
0.7525476987717701,0.38824844600566977,0.0
0.7575977457356116,0.39601221125280384,0.0
0.7626477926994529,0.4037759764999379,0.0
0.7676978396632943,0.41153974174707175,0.0
0.7727478866271358,0.4193035069942058,0.0
0.7777979335909773,0.4270672722413399,0.0
0.7828479805548186,0.43483103748847396,0.0
0.78789802751866,0.4425948027356078,0.0
0.7929480744825015,0.4503585679827419,0.0
0.797998121446343,0.45812233322987617,0.0
0.8030481684101843,0.46588609847701,0.0
0.8080982153740257,0.47364986372414386,0.0
0.8131482623378672,0.48141362897127815,0.0
0.8181983093017087,0.4891773942184122,0.0
0.82324835626555,0.49694115946554607,0.0
0.8282984032293914,0.5047049247126799,0.0
0.8333484501932329,0.5124686899598142,0.0
0.8383984971570744,0.5202324552069483,0.0
0.8434485441209157,0.5279962204540821,0.0
0.8484985910847571,0.5357599857012162,0.0
0.8535486380485986,0.5435237509483503,0.0
0.8585986850124401,0.5512875161954843,0.0
0.8636487319762814,0.5590512814426182,0.0
0.8686987789401228,0.5668150466897522,0.0
0.8737488259039643,0.5745788119368863,0.0
0.8787988728678058,0.5823425771840204,0.0
0.8838489198316472,0.5901063424311545,0.0
0.8888989667954885,0.5978701076782883,0.0
0.89394901375933,0.6056338729254224,0.0
0.8989990607231715,0.6133976381725564,0.0
0.9040491076870129,0.6211614034196905,0.0
0.9090991546508543,0.6289251686668246,0.0
0.9141492016146957,0.6366889339139584,0.0
0.9191992485785372,0.6444526991610925,0.0
0.9242492955423787,0.6522164644082268,0.0
0.92929934250622,0.6599802296553606,0.0
0.9343493894700614,0.6677439949024945,0.0
0.9393994364339029,0.6755077601496288,0.0
0.9444494833977444,0.6832715253967628,0.0
0.9494995303615857,0.6910352906438967,0.0
0.9545495773254271,0.6987990558910308,0.0
0.9595996242892686,0.7065628211381648,0.0
0.9646496712531101,0.7143265863852989,0.0
0.9696997182169514,0.7220903516324327,0.0
0.9747497651807928,0.7298541168795668,0.0
0.9797998121446343,0.7376178821267009,0.0
0.9848498591084758,0.7453816473738349,0.0
0.9898999060723171,0.7531454126209688,0.0
0.9949499530361585,0.7609091778681029,0.0
1.0,0.7686729431152369,0.0


==> pitchfork_orgCenter_z_2.csv <==
l,x1,x2
0.5000453505796987,6.0183648967426784e-05,3.3306690738754696e-16
0.5050953975435402,0.002938882256808162,0.002442533319647028
0.5101454445073815,0.005817580864648841,0.004885066639293667
0.515195491471223,0.008696279472489521,0.007327599958940362
0.5202455384350644,0.0115749780803302,0.009770133278587001
0.5252955853989059,0.01445367668817088,0.012212666598233668
0.5303456323627472,0.01733237529601156,0.014655199917880335
0.5353956793265887,0.02021107390385224,0.017097733237527002
0.5404457262904301,0.02308977251169292,0.01954026655717367
0.5454957732542716,0.025968471119533598,0.021982799876820336
0.5505458202181129,0.028847169727374278,0.024425333196466947
0.5555958671819544,0.03172586833521496,0.02686786651611367
0.5606459141457958,0.03460456694305564,0.02931039983576028
0.5656959611096373,0.03748326555089637,0.031752933155407004
0.5707460080734786,0.040361964158736996,0.034195466475053615
0.5757960550373201,0.04324066276657773,0.03663799979470034
0.5808461020011615,0.046119361374418355,0.03908053311434695
0.585896148965003,0.04899805998225909,0.041523066433993616
0.5909461959288443,0.051876758590099714,0.04396559975364028
0.5959962428926858,0.05475545719794045,0.04640813307328695
0.6010462898565272,0.05763415580578107,0.04885066639293362
0.6060963368203687,0.06051285441362181,0.051293199712580284
0.61114638378421,0.06339155302146243,0.053735733032226896
0.6161964307480515,0.06627025162930317,0.05617826635187362
0.6212464777118929,0.06914895023714379,0.05862079967152023
0.6262965246757344,0.07202764884498453,0.06106333299116695
0.6313465716395759,0.07490634745282526,0.06350586631081362
0.6363966186034172,0.07778504606066589,0.06594839963046029
0.6414466655672586,0.08066374466850657,0.0683909329501069
0.6464967125311001,0.08354244327634724,0.07083346626975356
0.6515467594949416,0.08642114188418798,0.07327599958940029
0.6565968064587829,0.0892998404920286,0.0757185329090469
0.6616468534226243,0.09217853909986928,0.07816106622869357
0.6666969003864658,0.09505723770770996,0.08060359954834023
0.6717469473503073,0.0979359363155507,0.08304613286798695
0.6767969943141486,0.10081463492339132,0.08548866618763357
0.68184704127799,0.103693333531232,0.08793119950728018
0.6868970882418315,0.10657203213907268,0.0903737328269269
0.691947135205673,0.10945073074691342,0.09281626614657357
0.6969971821695143,0.1123294293547541,0.09525879946622023
0.7020472291333557,0.11520812796259472,0.09770133278586685
0.7070972760971972,0.11808682657043545,0.10014386610551357
0.7121473230610387,0.12096552517827613,0.10258639942516024
0.71719737002488,0.12384422378611681,0.10502893274480685
0.7222474169887215,0.1267229223939575,0.10747146606445357
0.7272974639525629,0.12960162100179817,0.10991399938410018
0.7323475109164044,0.13248031960963885,0.1123565327037469
0.7373975578802457,0.13535901821747953,0.11479906602339351
0.7424476048440872,0.1382377168253202,0.11724159934304018
0.7474976518079286,0.1411164154331609,0.11968413266268685
0.7525476987717701,0.14399511404100163,0.12212666598233352
0.7575977457356116,0.1468738126488423,0.12456919930198024
0.7626477926994529,0.14975251125668299,0.12701173262162685
0.7676978396632943,0.1526312098645236,0.12945426594127352
0.7727478866271358,0.15550990847236434,0.13189679926092018
0.7777979335909773,0.15838860708020502,0.13433933258056685
0.7828479805548186,0.1612673056880457,0.13678186590021352
0.78789802751866,0.16414600429588633,0.13922439921986013
0.7929480744825015,0.16702470290372706,0.14166693253950685
0.797998121446343,0.16990340151156774,0.14410946585915352
0.8030481684101843,0.17278210011940842,0.14655199917880019
0.8080982153740257,0.17566079872724905,0.1489945324984468
0.8131482623378672,0.17853949733508978,0.15143706581809346
0.8181983093017087,0.18141819594293052,0.1538795991377402
0.82324835626555,0.18429689455077114,0.1563221324573868
0.8282984032293914,0.18717559315861182,0.15876466577703346
0.8333484501932329,0.1900542917664525,0.16120719909668013
0.8383984971570744,0.19293299037429323,0.1636497324163268
0.8434485441209157,0.19581168898213386,0.16609226573597347
0.8484985910847571,0.19869038758997454,0.16853479905562008
0.8535486380485986,0.20156908619781522,0.1709773323752668
0.8585986850124401,0.20444778480565595,0.17341986569491347
0.8636487319762814,0.20732648341349658,0.17586239901456013
0.8686987789401228,0.21020518202133726,0.17830493233420674
0.8737488259039643,0.21308388062917794,0.1807474656538534
0.8787988728678058,0.21596257923701873,0.18318999897350013
0.8838489198316472,0.21884127784485935,0.18563253229314675
0.8888989667954885,0.22171997645269997,0.1880750656127934
0.89394901375933,0.2245986750605407,0.19051759893244008
0.8989990607231715,0.22747737366838144,0.1929601322520868
0.9040491076870129,0.23035607227622207,0.1954026655717334
0.9090991546508543,0.2332347708840628,0.19784519889138008
0.9141492016146957,0.23611346949190343,0.20028773221102675
0.9191992485785372,0.23899216809974416,0.20273026553067341
0.9242492955423787,0.2418708667075848,0.20517279885032014
0.92929934250622,0.24474956531542552,0.20761533216996675
0.9343493894700614,0.24762826392326615,0.21005786548961342
0.9393994364339029,0.2505069625311069,0.21250039880926008
0.9444494833977444,0.2533856611389476,0.21494293212890675
0.9494995303615857,0.25626435974678824,0.21738546544855342
0.9545495773254271,0.25914305835462886,0.21982799876820003
0.9595996242892686,0.2620217569624696,0.22227053208784675
0.9646496712531101,0.26490045557031033,0.22471306540749342
0.9696997182169514,0.26777915417815096,0.22715559872714003
0.9747497651807928,0.2706578527859916,0.2295981320467867
0.9797998121446343,0.2735365513938323,0.23204066536643336
0.9848498591084758,0.27641525000167305,0.23448319868608009
0.9898999060723171,0.2792939486095137,0.2369257320057267
0.9949499530361585,0.2821726472173543,0.23936826532537336
1.0,0.28505134582519503,0.24181079864502003


==> pitchfork_orgCenter_z_3.csv <==
l,x1,x2
0.5,0.0,4.673004150301807e-05
0.5050505050505051,0.0,0.008247404387502155
0.51010101010101,0.0,0.01644807873350107
0.5151515151515151,0.0,0.024648753079500096
0.5202020202020202,0.0,0.032849427425499234
0.5252525252525253,0.0,0.04105010177149826
0.5303030303030303,0.0,0.049250776117497175
0.5353535353535354,0.0,0.05745145046349631
0.5404040404040404,0.0,0.06565212480949545
0.5454545454545454,0.0,0.07385279915549436
0.5505050505050505,0.0,0.08205347350149339
0.5555555555555556,0.0,0.09025414784749253
0.5606060606060606,0.0,0.09845482219349144
0.5656565656565656,0.0,0.10665549653949047
0.5707070707070707,0.0,0.1148561708854896
0.5757575757575758,0.0,0.12305684523148874
0.5808080808080808,0.0,0.13125751957748766
0.5858585858585859,0.0,0.13945819392348668
0.5909090909090909,0.0,0.14765886826948582
0.595959595959596,0.0,0.15585954261548485
0.601010101010101,0.0,0.16406021696148376
0.6060606060606061,0.0,0.1722608913074829
0.6111111111111112,0.0,0.18046156565348204
0.6161616161616161,0.0,0.18866223999948095
0.6212121212121212,0.0,0.19686291434547998
0.6262626262626263,0.0,0.205063588691479
0.6313131313131313,0.0,0.21326426303747803
0.6363636363636364,0.0,0.22146493738347706
0.6414141414141414,0.0,0.2296656117294763
0.6464646464646464,0.0,0.2378662860754751
0.6515151515151515,0.0,0.24606696042147413
0.6565656565656566,0.0,0.2542676347674734
0.6616161616161617,0.0,0.2624683091134724
0.6666666666666667,0.0,0.27066898345947144
0.6717171717171717,0.0,0.27886965780547046
0.6767676767676768,0.0,0.2870703321514695
0.6818181818181819,0.0,0.2952710064974685
0.6868686868686869,0.0,0.30347168084346754
0.6919191919191919,0.0,0.31167235518946657
0.696969696969697,0.0,0.3198730295354656
0.702020202020202,0.0,0.3280737038814646
0.7070707070707071,0.0,0.33627437822746364
0.7121212121212122,0.0,0.3444750525734629
0.7171717171717171,0.0,0.3526757269194617
0.7222222222222222,0.0,0.3608764012654607
0.7272727272727273,0.0,0.36907707561145997
0.7323232323232324,0.0,0.377277749957459
0.7373737373737375,0.0,0.385478424303458
0.7424242424242424,0.0,0.39367909864945705
0.7474747474747475,0.0,0.4018797729954561
0.7525252525252526,0.0,0.4100804473414551
0.7575757575757576,0.0,0.4182811216874541
0.7626262626262627,0.0,0.42648179603345315
0.7676767676767677,0.0,0.4346824703794522
0.7727272727272727,0.0,0.4428831447254512
0.7777777777777778,0.0,0.45108381907145023
0.7828282828282829,0.0,0.4592844934174495
0.7878787878787878,0.0,0.4674851677634483
0.7929292929292929,0.0,0.4756858421094473
0.797979797979798,0.0,0.48388651645544656
0.803030303030303,0.0,0.49208719080144536
0.8080808080808082,0.0,0.5002878651474446
0.8131313131313131,0.0,0.5084885394934436
0.8181818181818182,0.0,0.5166892138394427
0.8232323232323233,0.0,0.5248898881854417
0.8282828282828283,0.0,0.5330905625314407
0.8333333333333334,0.0,0.5412912368774397
0.8383838383838385,0.0,0.5494919112234388
0.8434343434343434,0.0,0.5576925855694378
0.8484848484848485,0.0,0.5658932599154368
0.8535353535353536,0.0,0.5740939342614361
0.8585858585858586,0.0,0.5822946086074349
0.8636363636363636,0.0,0.5904952829534339
0.8686868686868687,0.0,0.5986959572994331
0.8737373737373737,0.0,0.606896631645432
0.8787878787878789,0.0,0.6150973059914312
0.8838383838383839,0.0,0.6232979803374302
0.8888888888888888,0.0,0.631498654683429
0.893939393939394,0.0,0.6396993290294283
0.898989898989899,0.0,0.6479000033754273
0.9040404040404041,0.0,0.6561006777214263
0.9090909090909092,0.0,0.6643013520674254
0.9141414141414141,0.0,0.6725020264134244
0.9191919191919192,0.0,0.6807027007594234
0.9242424242424243,0.0,0.6889033751054227
0.9292929292929293,0.0,0.6971040494514215
0.9343434343434344,0.0,0.7053047237974205
0.9393939393939394,0.0,0.7135053981434197
0.9444444444444444,0.0,0.7217060724894185
0.9494949494949496,0.0,0.7299067468354178
0.9545454545454546,0.0,0.7381074211814168
0.9595959595959596,0.0,0.7463080955274156
0.9646464646464648,0.0,0.7545087698734149
0.9696969696969697,0.0,0.7627094442194139
0.9747474747474748,0.0,0.7709101185654129
0.9797979797979799,0.0,0.7791107929114119
0.9848484848484849,0.0,0.787311467257411
0.98989898989899,0.0,0.79551214160341
0.994949494949495,0.0,0.8037128159494092
1.0,0.0,0.811913490295408


==> pitchfork_orgCenter_z_4.csv <==
l,x1,x2
0.0,0.171000003814697,0.0
0.005050092729751042,0.16927277092357462,0.0
0.010100185459502083,0.16754553803245223,0.0
0.015150278189253125,0.16581830514132986,0.0
0.020200370919004167,0.1640910722502075,0.0
0.02525046364875521,0.1623638393590851,0.0
0.03030055637850625,0.16063660646796274,0.0
0.03535064910825729,0.15890937357684037,0.0
0.04040074183800833,0.157182140685718,0.0
0.04545083456775938,0.15545490779459561,0.0
0.05050092729751042,0.15372767490347325,0.0
0.05555102002726146,0.15200044201235086,0.0
0.0606011127570125,0.1502732091212285,0.0
0.06565120548676354,0.14854597623010612,0.0
0.07070129821651458,0.14681874333898376,0.0
0.07575139094626562,0.14509151044786137,0.0
0.08080148367601667,0.143364277556739,0.0
0.08585157640576771,0.14163704466561663,0.0
0.09090166913551875,0.13990981177449424,0.0
0.0959517618652698,0.13818257888337188,0.0
0.10100185459502084,0.1364553459922495,0.0
0.10605194732477187,0.13472811310112714,0.0
0.11110204005452291,0.13300088021000475,0.0
0.11615213278427396,0.13127364731888239,0.0
0.121202225514025,0.12954641442776,0.0
0.12625231824377603,0.12781918153663763,0.0
0.13130241097352707,0.12609194864551526,0.0
0.13635250370327812,0.12436471575439288,0.0
0.14140259643302916,0.1226374828632705,0.0
0.1464526891627802,0.12091024997214814,0.0
0.15150278189253125,0.11918301708102576,0.0
0.1565528746222823,0.11745578418990338,0.0
0.16160296735203333,0.11572855129878101,0.0
0.16665306008178438,0.11400131840765863,0.0
0.17170315281153542,0.11227408551653625,0.0
0.17675324554128646,0.11054685262541389,0.0
0.1818033382710375,0.10881961973429151,0.0
0.18685343100078855,0.10709238684316913,0.0
0.1919035237305396,0.10536515395204676,0.0
0.19695361646029064,0.10363792106092438,0.0
0.20200370919004168,0.101910688169802,0.0
0.2070538019197927,0.10018345527867964,0.0
0.21210389464954374,0.09845622238755727,0.0
0.21715398737929478,0.0967289894964349,0.0
0.22220408010904583,0.09500175660531252,0.0
0.22725417283879687,0.09327452371419015,0.0
0.2323042655685479,0.09154729082306777,0.0
0.23735435829829896,0.08982005793194539,0.0
0.24240445102805,0.08809282504082303,0.0
0.24745454375780104,0.08636559214970065,0.0
0.25250463648755206,0.08463835925857828,0.0
0.2575547292173031,0.0829111263674559,0.0
0.26260482194705415,0.08118389347633354,0.0
0.2676549146768052,0.07945666058521116,0.0
0.27270500740655623,0.07772942769408878,0.0
0.2777551001363073,0.07600219480296641,0.0
0.2828051928660583,0.07427496191184403,0.0
0.28785528559580936,0.07254772902072165,0.0
0.2929053783255604,0.07082049612959929,0.0
0.29795547105531145,0.0690932632384769,0.0
0.3030055637850625,0.06736603034735453,0.0
0.30805565651481354,0.06563879745623216,0.0
0.3131057492445646,0.06391156456510978,0.0
0.3181558419743156,0.0621843316739874,0.0
0.32320593470406667,0.06045709878286504,0.0
0.3282560274338177,0.05872986589174266,0.0
0.33330612016356875,0.05700263300062028,0.0
0.3383562128933198,0.05527540010949791,0.0
0.34340630562307084,0.053548167218375534,0.0
0.3484563983528219,0.051820934327253154,0.0
0.3535064910825729,0.050093701436130775,0.0
0.35855658381232397,0.04836646854500841,0.0
0.363606676542075,0.04663923565388603,0.0
0.36865676927182606,0.044912002762763664,0.0
0.3737068620015771,0.04318476987164127,0.0
0.37875695473132814,0.041457536980518905,0.0
0.3838070474610792,0.03973030408939654,0.0
0.38885714019083023,0.038003071198274146,0.0
0.3939072329205813,0.03627583830715178,0.0
0.3989573256503323,0.034548605416029415,0.0
0.40400741838008336,0.03282137252490702,0.0
0.40905751110983435,0.031094139633784684,0.0
0.4141076038395854,0.02936690674266229,0.0
0.41915769656933644,0.027639673851539925,0.0
0.4242077892990875,0.02591244096041756,0.0
0.4292578820288385,0.024185208069295167,0.0
0.43430797475858957,0.0224579751781728,0.0
0.4393580674883406,0.020730742287050435,0.0
0.44440816021809165,0.019003509395928042,0.0
0.4494582529478427,0.017276276504805677,0.0
0.45450834567759374,0.015549043613683311,0.0
0.4595584384073448,0.013821810722560918,0.0
0.4646085311370958,0.012094577831438552,0.0
0.46965862386684687,0.010367344940316187,0.0
0.4747087165965979,0.008640112049193793,0.0
0.47975880932634896,0.006912879158071428,0.0
0.4848089020561,0.005185646266949062,0.0
0.48985899478585104,0.003458413375826669,0.0
0.4949090875156021,0.0017311804847043033,0.0
0.49995918024535313,3.947593581937747e-06,0.0


==> pitchfork_orgCenter_z_5.csv <==
l,x1,x2
0.4999538490335344,-1.6653345369377348e-16,2.885487417170207e-06
0.4999539028841588,3.987468244481818e-08,2.856341079660041e-06
0.49995395673478327,7.974936511168096e-08,2.8271947420943633e-06
0.49995401058540767,1.1962404777854374e-07,2.798048404584197e-06
0.49995406443603213,1.5949873044540652e-07,2.7689020670185194e-06
0.49995411828665653,1.9937341305675815e-07,2.739755729508353e-06
0.499954172137281,2.3924809572362093e-07,2.7106093919426755e-06
0.4999542259879054,2.7912277833497257e-07,2.681463054376998e-06
0.49995427983852986,3.1899746100183535e-07,2.6523167168113204e-06
0.49995433368915426,3.5887214366869813e-07,2.623170379301154e-06
0.4999543875397787,3.987468263355609e-07,2.5940240417354765e-06
0.4999544413904031,4.3862150894691254e-07,2.56487770422531e-06
0.4999544952410276,4.784961916137753e-07,2.5357313666596326e-06
0.499954549091652,5.18370874225127e-07,2.5065850291494662e-06
0.49995460294227645,5.582455568919897e-07,2.4774386915837887e-06
0.49995465679290085,5.981202395588525e-07,2.448292354018111e-06
0.4999547106435253,6.379949222257153e-07,2.4191460164524337e-06
0.4999547644941497,6.778696048370669e-07,2.3899996789422673e-06
0.4999548183447742,7.177442875039297e-07,2.3608533413765898e-06
0.4999548721953986,7.576189701152813e-07,2.3317070038664234e-06
0.49995492604602304,7.974936527821441e-07,2.302560666300746e-06
0.49995497989664744,8.373683354490069e-07,2.2734143287905795e-06
0.4999550337472719,8.772430181158697e-07,2.244267991224902e-06
0.4999550875978963,9.171177007272213e-07,2.2151216536592244e-06
0.49995514144852077,9.56992383394084e-07,2.185975316093547e-06
0.49995519529914517,9.968670660054357e-07,2.1568289785833805e-06
0.49995524914976963,1.0367417486722985e-06,2.127682641017703e-06
0.49995530300039404,1.0766164313391613e-06,2.0985363035075366e-06
0.4999553568510185,1.116491114006024e-06,2.069389965941859e-06
0.4999554107016429,1.1563657966173757e-06,2.0402436284316927e-06
0.49995546455226736,1.1962404792842385e-06,2.011097290866015e-06
0.49995551840289176,1.2361151618955901e-06,1.9819509533003377e-06
0.4999555722535162,1.275989844562453e-06,1.95280461573466e-06
0.4999556261041406,1.3158645272293157e-06,1.9236582782244938e-06
0.4999556799547651,1.3557392098961785e-06,1.8945119406588162e-06
0.4999557338053895,1.39561389250753e-06,1.8653656031486499e-06
0.49995578765601395,1.4354885751743929e-06,1.8362192655829723e-06
0.49995584150663835,1.4753632577857445e-06,1.807072928072806e-06
0.4999558953572628,1.5152379404526073e-06,1.7779265905071284e-06
0.4999559492078872,1.555112623063959e-06,1.748780252941451e-06
0.4999560030585117,1.5949873057863329e-06,1.7196339153757734e-06
0.4999560569091361,1.6348619883976845e-06,1.690487577865607e-06
0.49995611075976054,1.6747366710645473e-06,1.6613412402999295e-06
0.49995616461038495,1.714611353675899e-06,1.632194902789763e-06
0.4999562184610094,1.7544860363427617e-06,1.6030485652240856e-06
0.4999562723116338,1.7943607189541133e-06,1.5739022277139192e-06
0.49995632616225827,1.834235401620976e-06,1.5447558901482417e-06
0.4999563800128827,1.8741100842878389e-06,1.5156095525825641e-06
0.49995643386350713,1.9139847669547017e-06,1.4864632150168866e-06
0.49995648771413154,1.9538594495660533e-06,1.4573168775067202e-06
0.499956541564756,1.993734132232916e-06,1.4281705399410427e-06
0.4999565954153804,2.0336088148442677e-06,1.3990242024308763e-06
0.49995664926600486,2.0734834975111305e-06,1.3698778648651988e-06
0.49995670311662926,2.1133581801779933e-06,1.3407315273550324e-06
0.4999567569672537,2.153232862844856e-06,1.311585189789355e-06
0.49995681081787813,2.1931075454562077e-06,1.2824388522236774e-06
0.4999568646685026,2.2329822281230705e-06,1.2532925146579998e-06
0.499956918519127,2.272856910734422e-06,1.2241461771478335e-06
0.49995697236975145,2.312731593401285e-06,1.194999839582156e-06
0.49995702622037586,2.3526062760681477e-06,1.1658535020719896e-06
0.4999570800710003,2.3924809587350104e-06,1.136707164506312e-06
0.4999571339216247,2.432355641346362e-06,1.1075608269961457e-06
0.4999571877722492,2.472230324013225e-06,1.0784144894304681e-06
0.4999572416228736,2.5121050066245765e-06,1.0492681518647906e-06
0.49995729547349804,2.5519796892914393e-06,1.020121814299113e-06
0.49995734932412245,2.591854371958302e-06,9.909754767889467e-07
0.4999574031747469,2.631729054625165e-06,9.618291392232692e-07
0.4999574570253713,2.6716037372365165e-06,9.326828017131028e-07
0.49995751087599577,2.7114784199033792e-06,9.035364641474253e-07
0.4999575647266202,2.751353102514731e-06,8.743901266372589e-07
0.49995761857724463,2.7912277851815936e-06,8.452437890715814e-07
0.49995767242786904,2.8311024678484564e-06,8.160974515059038e-07
0.4999577262784935,2.870977150515319e-06,7.869511139402263e-07
0.4999577801291179,2.910851833126671e-06,7.578047764300599e-07
0.49995783397974236,2.9507265157935336e-06,7.286584388643824e-07
0.49995788783036677,2.9906011984048853e-06,6.99512101354216e-07
0.4999579416809912,3.030475881071748e-06,6.703657637885385e-07
0.49995799553161563,3.070350563738611e-06,6.412194262783721e-07
0.4999580493822401,3.1102252464054736e-06,6.120730887126946e-07
0.4999581032328645,3.1500999290168252e-06,5.829267511470171e-07
0.49995815708348895,3.189974611683688e-06,5.537804135813396e-07
0.49995821093411336,3.2298492942950396e-06,5.246340760711732e-07
0.4999582647847378,3.2697239769619024e-06,4.954877385054957e-07
0.4999583186353622,3.309598659573254e-06,4.663414009953293e-07
0.4999583724859867,3.349473342240117e-06,4.3719506342965175e-07
0.4999584263366111,3.3893480249069796e-06,4.080487259194854e-07
0.49995848018723554,3.4292227075738424e-06,3.7890238835380785e-07
0.49995853403785995,3.469097390185194e-06,3.497560507881303e-07
0.4999585878884844,3.508972072852057e-06,3.2060971327796395e-07
0.4999586417391088,3.5488467554634084e-06,2.914633757122864e-07
0.49995869558973327,3.5887214381302712e-06,2.623170381466089e-07
0.4999587494403577,3.628596120797134e-06,2.3317070063644252e-07
0.49995880329098213,3.6684708034639968e-06,2.04024363070765e-07
0.49995885714160654,3.7083454860753484e-06,1.7487802556059862e-07
0.499958910992231,3.748220168742211e-06,1.457316879949211e-07
0.4999589648428554,3.788094851353563e-06,1.1658535042924356e-07
0.49995901869347986,3.827969534020426e-06,8.743901291907719e-08
0.49995907254410427,3.867844216687288e-06,5.829267535339966e-08
0.4999591263947287,3.907718899354151e-06,2.9146337787722132e-08
0.49995918024535313,3.947593581965503e-06,2.7755575615628914e-16


==> pitchfork_orgCenter_z_6.csv <==
l,x1,x2
0.49995384903353435,0.0,2.8854874172257183e-06
0.4999543152049128,0.0,3.323545163969044e-06
0.49995478137629124,0.0,3.7616029107123694e-06
0.4999552475476697,0.0,4.199660657511206e-06
0.4999557137190481,0.0,4.637718404254532e-06
0.49995617989042657,0.0,5.075776150997857e-06
0.499956646061805,0.0,5.513833897741183e-06
0.49995711223318345,0.0,5.951891644540019e-06
0.4999575784045619,0.0,6.389949391283345e-06
0.49995804457594034,0.0,6.8280071380266705e-06
0.49995851074731873,0.0,7.266064884714485e-06
0.4999589769186972,0.0,7.704122631513322e-06
0.4999594430900756,0.0,8.142180378256647e-06
0.49995990926145406,0.0,8.580238124999973e-06
0.4999603754328325,0.0,9.018295871743298e-06
0.49996084160421095,0.0,9.456353618542135e-06
0.4999613077755894,0.0,9.89441136528546e-06
0.49996177394696784,0.0,1.0332469112028786e-05
0.4999622401183463,0.0,1.0770526858827623e-05
0.4999627062897247,0.0,1.1208584605570948e-05
0.49996317246110317,0.0,1.1646642352314274e-05
0.4999636386324816,0.0,1.20847000990576e-05
0.49996410480386005,0.0,1.2522757845856436e-05
0.4999645709752385,0.0,1.2960815592599761e-05
0.49996503714661694,0.0,1.3398873339343087e-05
0.4999655033179954,0.0,1.3836931086086413e-05
0.49996596948937383,0.0,1.427498883288525e-05
0.4999664356607523,0.0,1.4713046579628575e-05
0.4999669018321307,0.0,1.51511043263719e-05
0.49996736800350916,0.0,1.5589162073115226e-05
0.49996783417488755,0.0,1.602721981985855e-05
0.499968300346266,0.0,1.6465277566601877e-05
0.49996876651764444,0.0,1.6903335313345202e-05
0.4999692326890229,0.0,1.734139306014404e-05
0.4999696988604013,0.0,1.7779450806887365e-05
0.49997016503177977,0.0,1.821750855363069e-05
0.4999706312031582,0.0,1.8655566300374016e-05
0.49997109737453665,0.0,1.9093624047172852e-05
0.4999715635459151,0.0,1.9531681793916178e-05
0.49997202971729354,0.0,1.9969739540659504e-05
0.499972495888672,0.0,2.040779728740283e-05
0.49997296206005043,0.0,2.0845855034201666e-05
0.4999734282314289,0.0,2.128391278094499e-05
0.4999738944028073,0.0,2.1721970527688317e-05
0.49997436057418576,0.0,2.2160028274431642e-05
0.4999748267455642,0.0,2.259808602123048e-05
0.49997529291694265,0.0,2.3036143767973805e-05
0.4999757590883211,0.0,2.347420151471713e-05
0.49997622525969954,0.0,2.3912259261460456e-05
0.499976691431078,0.0,2.4350317008259292e-05
0.49997715760245637,0.0,2.4788374754947107e-05
0.4999776237738348,0.0,2.5226432501690432e-05
0.49997808994521326,0.0,2.566449024848927e-05
0.4999785561165917,0.0,2.6102547995232595e-05
0.49997902228797014,0.0,2.654060574197592e-05
0.4999794884593486,0.0,2.6978663488719246e-05
0.49997995463072703,0.0,2.7416721235518082e-05
0.4999804208021055,0.0,2.7854778982261408e-05
0.4999808869734839,0.0,2.8292836729004733e-05
0.49998135314486236,0.0,2.873089447574806e-05
0.4999818193162408,0.0,2.9168952222546896e-05
0.49998228548761925,0.0,2.960700996929022e-05
0.4999827516589977,0.0,3.0045067716033547e-05
0.49998321783037614,0.0,3.0483125462776872e-05
0.4999836840017546,0.0,3.092118320957571e-05
0.499984150173133,0.0,3.1359240956319034e-05
0.49998461634451147,0.0,3.179729870306236e-05
0.4999850825158899,0.0,3.2235356449805685e-05
0.49998554868726836,0.0,3.267341419660452e-05
0.4999860148586468,0.0,3.311147194334785e-05
0.4999864810300252,0.0,3.354952969003566e-05
0.49998694720140363,0.0,3.39875874368345e-05
0.4999874133727821,0.0,3.4425645183577824e-05
0.4999878795441605,0.0,3.486370293032115e-05
0.49998834571553896,0.0,3.5301760677064475e-05
0.4999888118869174,0.0,3.573981842386331e-05
0.49998927805829585,0.0,3.617787617060664e-05
0.4999897442296743,0.0,3.661593391734996e-05
0.49999021040105274,0.0,3.705399166409329e-05
0.4999906765724312,0.0,3.7492049410892125e-05
0.4999911427438096,0.0,3.793010715763545e-05
0.49999160891518807,0.0,3.8368164904378776e-05
0.4999920750865665,0.0,3.88062226511221e-05
0.49999254125794496,0.0,3.924428039792094e-05
0.4999930074293234,0.0,3.9682338144664264e-05
0.49999347360070184,0.0,4.012039589140759e-05
0.4999939397720803,0.0,4.0558453638206426e-05
0.49999440594345873,0.0,4.099651138494975e-05
0.4999948721148372,0.0,4.143456913169308e-05
0.4999953382862156,0.0,4.18726268784364e-05
0.499995804457594,0.0,4.231068462517973e-05
0.49999627062897245,0.0,4.2748742371923054e-05
0.4999967368003509,0.0,4.318680011866638e-05
0.49999720297172934,0.0,4.3624857865409705e-05
0.4999976691431078,0.0,4.406291561220854e-05
0.4999981353144862,0.0,4.450097335895187e-05
0.49999860148586467,0.0,4.493903110569519e-05
0.4999990676572431,0.0,4.537708885243852e-05
0.49999953382862156,0.0,4.5815146599237355e-05
0.5,0.0,4.625320434598068e-05


==> pitchfork_unfolding1_z_1.csv <==
l,x1,x2
0.6460144070247391,0.15346779704836955,0.0
0.6495900190749943,0.15896481772397286,0.0
0.6531656311252494,0.1644618383995764,0.0
0.6567412431755046,0.16995885907517994,0.0
0.6603168552257598,0.17545587975078325,0.0
0.6638924672760149,0.18095290042638656,0.0
0.6674680793262701,0.1864499211019901,0.0
0.6710436913765252,0.19194694177759342,0.0
0.6746193034267804,0.19744396245319695,0.0
0.6781949154770356,0.2029409831288005,0.0
0.6817705275272907,0.2084380038044038,0.0
0.6853461395775459,0.21393502448000712,0.0
0.688921751627801,0.21943204515561066,0.0
0.6924973636780563,0.2249290658312142,0.0
0.6960729757283114,0.2304260865068175,0.0
0.6996485877785665,0.23592310718242104,0.0
0.7032241998288217,0.24142012785802436,0.0
0.7067998118790768,0.24691714853362767,0.0
0.7103754239293321,0.25241416920923143,0.0
0.7139510359795872,0.25791118988483475,0.0
0.7175266480298423,0.26340821056043806,0.0
0.7211022600800975,0.2689052312360416,0.0
0.7246778721303526,0.2744022519116449,0.0
0.7282534841806078,0.2798992725872482,0.0
0.731829096230863,0.285396293262852,0.0
0.7354047082811181,0.2908933139384553,0.0
0.7389803203313733,0.2963903346140586,0.0
0.7425559323816284,0.30188735528966215,0.0
0.7461315444318836,0.30738437596526547,0.0
0.7497071564821387,0.3128813966408688,0.0
0.753282768532394,0.31837841731647254,0.0
0.7568583805826491,0.32387543799207585,0.0
0.7604339926329042,0.32937245866767917,0.0
0.7640096046831594,0.3348694793432827,0.0
0.7675852167334145,0.340366500018886,0.0
0.7711608287836698,0.34586352069448956,0.0
0.7747364408339249,0.3513605413700931,0.0
0.77831205288418,0.3568575620456964,0.0
0.7818876649344352,0.3623545827212997,0.0
0.7854632769846903,0.36785160339690326,0.0
0.7890388890349456,0.3733486240725068,0.0
0.7926145010852007,0.3788456447481101,0.0
0.7961901131354558,0.3843426654237134,0.0
0.799765725185711,0.38983968609931696,0.0
0.8033413372359661,0.3953367067749203,0.0
0.8069169492862214,0.4008337274505238,0.0
0.8104925613364765,0.40633074812612735,0.0
0.8140681733867317,0.41182776880173066,0.0
0.8176437854369868,0.417324789477334,0.0
0.8212193974872419,0.4228218101529375,0.0
0.8247950095374972,0.42831883082854105,0.0
0.8283706215877523,0.43381585150414437,0.0
0.8319462336380075,0.4393128721797479,0.0
0.8355218456882626,0.4448098928553512,0.0
0.8390974577385177,0.45030691353095453,0.0
0.842673069788773,0.4558039342065583,0.0
0.8462486818390281,0.4613009548821616,0.0
0.8498242938892833,0.4667979755577649,0.0
0.8533999059395384,0.47229499623336846,0.0
0.8569755179897935,0.4777920169089718,0.0
0.8605511300400488,0.4832890375845753,0.0
0.8641267420903039,0.48878605826017885,0.0
0.8677023541405591,0.49428307893578216,0.0
0.8712779661908142,0.4997800996113855,0.0
0.8748535782410694,0.505277120286989,0.0
0.8784291902913246,0.5107741409625925,0.0
0.8820048023415797,0.5162711616381959,0.0
0.8855804143918349,0.5217681823137994,0.0
0.88915602644209,0.5272652029894027,0.0
0.8927316384923452,0.532762223665006,0.0
0.8963072505426004,0.5382592443406096,0.0
0.8998828625928554,0.5437562650162129,0.0
0.9034584746431107,0.5492532856918164,0.0
0.9070340866933658,0.55475030636742,0.0
0.910609698743621,0.5602473270430233,0.0
0.9141853107938762,0.5657443477186268,0.0
0.9177609228441312,0.5712413683942301,0.0
0.9213365348943865,0.5767383890698337,0.0
0.9249121469446416,0.582235409745437,0.0
0.9284877589948968,0.5877324304210405,0.0
0.932063371045152,0.593229451096644,0.0
0.935638983095407,0.5987264717722471,0.0
0.9392145951456623,0.6042234924478507,0.0
0.9427902071959174,0.6097205131234542,0.0
0.9463658192461726,0.6152175337990575,0.0
0.9499414312964278,0.6207145544746611,0.0
0.9535170433466829,0.6262115751502644,0.0
0.9570926553969381,0.6317085958258679,0.0
0.9606682674471932,0.6372056165014712,0.0
0.9642438794974484,0.6427026371770748,0.0
0.9678194915477035,0.6481996578526781,0.0
0.9713951035979587,0.6536966785282816,0.0
0.9749707156482139,0.6591936992038852,0.0
0.978546327698469,0.6646907198794885,0.0
0.9821219397487242,0.6701877405550918,0.0
0.9856975517989793,0.6756847612306953,0.0
0.9892731638492345,0.6811817819062986,0.0
0.9928487758994897,0.6866788025819022,0.0
0.9964243879497449,0.6921758232575057,0.0
1.0,0.697672843933109,0.0


==> pitchfork_unfolding1_z_2.csv <==
l,x1,x2
0.646014407024739,0.15346779704836694,2.220446049250313e-16
0.6495900190749941,0.15550601758471977,0.0017294000696255196
0.6531656311252493,0.1575442381210726,0.003458800139250817
0.6567412431755045,0.15958245865742549,0.005188200208876115
0.6603168552257597,0.16162067919377832,0.006917600278501412
0.6638924672760148,0.16365889973013115,0.00864700034812671
0.66746807932627,0.16569712026648398,0.010376400417751952
0.6710436913765251,0.1677353408028368,0.01210580048737725
0.6746193034267803,0.1697735613391897,0.013835200557002603
0.6781949154770355,0.17181178187554252,0.015564600626627845
0.6817705275272906,0.17385000241189535,0.017294000696253142
0.6853461395775458,0.17588822294824819,0.01902340076587844
0.6889217516278009,0.17792644348460102,0.020752800835503682
0.6924973636780561,0.1799646640209539,0.022482200905129035
0.6960729757283113,0.18200288455730673,0.024211600974754333
0.6996485877785664,0.1840411050936595,0.025941001044379575
0.7032241998288216,0.18607932563001234,0.027670401114004872
0.7067998118790767,0.18811754616636517,0.02939980118363017
0.710375423929332,0.19015576670271805,0.031129201253255467
0.7139510359795871,0.19219398723907088,0.032858601322880765
0.7175266480298422,0.19423220777542372,0.03458800139250606
0.7211022600800974,0.19627042831177655,0.036317401462131305
0.7246778721303526,0.19830864884812943,0.03804680153175666
0.7282534841806078,0.20034686938448226,0.039776201601381955
0.7318290962308629,0.2023850899208351,0.0415056016710072
0.735404708281118,0.20442331045718792,0.043235001740632495
0.7389803203313732,0.20646153099354075,0.04496440181025779
0.7425559323816284,0.20849975152989364,0.04669380187988309
0.7461315444318836,0.21053797206624647,0.04842320194950839
0.7497071564821387,0.2125761926025993,0.050152602019133685
0.7532827685323938,0.21461441313895213,0.05188200208875898
0.756858380582649,0.21665263367530496,0.053611402158384225
0.7604339926329042,0.21869085421165785,0.05534080222800958
0.7640096046831594,0.22072907474801068,0.057070202297634876
0.7675852167334145,0.2227672952843635,0.05879960236726012
0.7711608287836696,0.22480551582071634,0.060529002436885415
0.7747364408339248,0.22684373635706917,0.06225840250651071
0.77831205288418,0.22888195689342206,0.06398780257613601
0.7818876649344352,0.2309201774297749,0.06571720264576131
0.7854632769846903,0.23295839796612766,0.0674466027153866
0.7890388890349455,0.2349966185024805,0.06917600278501185
0.7926145010852006,0.23703483903883332,0.07090540285463715
0.7961901131354558,0.2390730595751862,0.0726348029242625
0.799765725185711,0.24111128011153904,0.07436420299388774
0.8033413372359661,0.24314950064789187,0.07609360306351304
0.8069169492862213,0.2451877211842447,0.07782300313313834
0.8104925613364764,0.24722594172059753,0.07955240320276358
0.8140681733867317,0.24926416225695042,0.08128180327238893
0.8176437854369868,0.25130238279330325,0.08301120334201423
0.8212193974872419,0.2533406033296561,0.08474060341163947
0.8247950095374971,0.2553788238660089,0.08647000348126477
0.8283706215877522,0.25741704440236174,0.08819940355089007
0.8319462336380075,0.2594552649387146,0.08992880362051536
0.8355218456882626,0.26149348547506746,0.09165820369014066
0.8390974577385177,0.2635317060114203,0.09338760375976596
0.8426730697887729,0.2655699265477731,0.0951170038293912
0.846248681839028,0.26760814708412595,0.0968464038990165
0.8498242938892833,0.26964636762047883,0.09857580396864185
0.8533999059395384,0.27168458815683166,0.10030520403826709
0.8569755179897935,0.2737228086931845,0.10203460410789239
0.8605511300400487,0.2757610292295373,0.10376400417751769
0.8641267420903038,0.27779924976589015,0.10549340424714293
0.8677023541405591,0.27983747030224304,0.10722280431676828
0.8712779661908142,0.28187569083859587,0.10895220438639358
0.8748535782410694,0.28391391137494865,0.11068160445601882
0.8784291902913245,0.2859521319113015,0.11241100452564412
0.8820048023415796,0.2879903524476543,0.11414040459526942
0.8855804143918349,0.29002857298400725,0.11586980466489472
0.88915602644209,0.2920667935203601,0.11759920473452001
0.8927316384923452,0.2941050140567129,0.11932860480414531
0.8963072505426003,0.29614323459306574,0.12105800487377055
0.8998828625928554,0.29818145512941857,0.12278740494339585
0.9034584746431107,0.3002196756657714,0.1245168050130212
0.9070340866933658,0.30225789620212423,0.12624620508264645
0.910609698743621,0.30429611673847706,0.12797560515227174
0.9141853107938761,0.3063343372748299,0.12970500522189704
0.9177609228441312,0.3083725578111827,0.13143440529152234
0.9213365348943865,0.31041077834753555,0.13316380536114764
0.9249121469446416,0.3124489988838884,0.13489320543077293
0.9284877589948968,0.3144872194202412,0.13662260550039823
0.9320633710451519,0.31652543995659405,0.13835200557002347
0.935638983095407,0.3185636604929469,0.14008140563964877
0.9392145951456623,0.3206018810292998,0.14181080570927412
0.9427902071959174,0.32264010156565265,0.14354020577889937
0.9463658192461726,0.3246783221020055,0.14526960584852466
0.9499414312964278,0.3267165426383583,0.14699900591815002
0.9535170433466829,0.32875476317471114,0.1487284059877752
0.9570926553969381,0.33079298371106397,0.15045780605740056
0.9606682674471932,0.3328312042474168,0.15218720612702585
0.9642438794974484,0.33486942478376963,0.1539166061966511
0.9678194915477036,0.3369076453201226,0.15564600626627645
0.9713951035979587,0.3389458658564753,0.1573754063359017
0.9749707156482139,0.34098408639282823,0.159104806405527
0.978546327698469,0.34302230692918106,0.16083420647515229
0.9821219397487242,0.3450605274655339,0.16256360654477758
0.9856975517989794,0.3470987480018867,0.16429300661440288
0.9892731638492345,0.34913696853823956,0.16602240668402812
0.9928487758994897,0.3511751890745924,0.16775180675365348
0.9964243879497449,0.3532134096109452,0.16948120682327872
1.0,0.35525163014729805,0.17121060689290402


==> pitchfork_unfolding1_z_3.csv <==
l,x1,x2
0.5,0.0,0.06984710693359197
0.5050505050505051,0.0,0.07804778127959111
0.51010101010101,0.0,0.08624845562559003
0.5151515151515151,0.0,0.09444912997158905
0.5202020202020202,0.0,0.10264980431758819
0.5252525252525253,0.0,0.11085047866358722
0.5303030303030303,0.0,0.11905115300958613
0.5353535353535354,0.0,0.12725182735558527
0.5404040404040404,0.0,0.1354525017015844
0.5454545454545454,0.0,0.14365317604758332
0.5505050505050505,0.0,0.15185385039358235
0.5555555555555556,0.0,0.16005452473958148
0.5606060606060606,0.0,0.1682551990855804
0.5656565656565656,0.0,0.17645587343157942
0.5707070707070707,0.0,0.18465654777757856
0.5757575757575758,0.0,0.1928572221235777
0.5808080808080808,0.0,0.2010578964695766
0.5858585858585859,0.0,0.20925857081557564
0.5909090909090909,0.0,0.21745924516157478
0.595959595959596,0.0,0.2256599195075738
0.601010101010101,0.0,0.23386059385357272
0.6060606060606061,0.0,0.24206126819957186
0.6111111111111112,0.0,0.250261942545571
0.6161616161616161,0.0,0.2584626168915699
0.6212121212121212,0.0,0.26666329123756893
0.6262626262626263,0.0,0.27486396558356796
0.6313131313131313,0.0,0.283064639929567
0.6363636363636364,0.0,0.291265314275566
0.6414141414141414,0.0,0.29946598862156526
0.6464646464646464,0.0,0.30766666296756406
0.6515151515151515,0.0,0.3158673373135631
0.6565656565656566,0.0,0.32406801165956234
0.6616161616161617,0.0,0.33226868600556136
0.6666666666666667,0.0,0.3404693603515604
0.6717171717171717,0.0,0.3486700346975594
0.6767676767676768,0.0,0.35687070904355844
0.6818181818181819,0.0,0.36507138338955747
0.6868686868686869,0.0,0.3732720577355565
0.6919191919191919,0.0,0.3814727320815555
0.696969696969697,0.0,0.38967340642755455
0.702020202020202,0.0,0.3978740807735536
0.7070707070707071,0.0,0.4060747551195526
0.7121212121212122,0.0,0.41427542946555185
0.7171717171717171,0.0,0.42247610381155065
0.7222222222222222,0.0,0.4306767781575497
0.7272727272727273,0.0,0.4388774525035489
0.7323232323232324,0.0,0.44707812684954795
0.7373737373737375,0.0,0.455278801195547
0.7424242424242424,0.0,0.463479475541546
0.7474747474747475,0.0,0.47168014988754503
0.7525252525252526,0.0,0.47988082423354406
0.7575757575757576,0.0,0.4880814985795431
0.7626262626262627,0.0,0.4962821729255421
0.7676767676767677,0.0,0.5044828472715411
0.7727272727272727,0.0,0.5126835216175402
0.7777777777777778,0.0,0.5208841959635392
0.7828282828282829,0.0,0.5290848703095384
0.7878787878787878,0.0,0.5372855446555372
0.7929292929292929,0.0,0.5454862190015363
0.797979797979798,0.0,0.5536868933475355
0.803030303030303,0.0,0.5618875676935343
0.8080808080808082,0.0,0.5700882420395336
0.8131313131313131,0.0,0.5782889163855326
0.8181818181818182,0.0,0.5864895907315316
0.8232323232323233,0.0,0.5946902650775306
0.8282828282828283,0.0,0.6028909394235297
0.8333333333333334,0.0,0.6110916137695287
0.8383838383838385,0.0,0.6192922881155277
0.8434343434343434,0.0,0.6274929624615267
0.8484848484848485,0.0,0.6356936368075258
0.8535353535353536,0.0,0.643894311153525
0.8585858585858586,0.0,0.6520949854995238
0.8636363636363636,0.0,0.6602956598455229
0.8686868686868687,0.0,0.6684963341915221
0.8737373737373737,0.0,0.6766970085375209
0.8787878787878789,0.0,0.6848976828835202
0.8838383838383839,0.0,0.6930983572295192
0.8888888888888888,0.0,0.701299031575518
0.893939393939394,0.0,0.7094997059215172
0.898989898989899,0.0,0.7177003802675163
0.9040404040404041,0.0,0.7259010546135153
0.9090909090909092,0.0,0.7341017289595143
0.9141414141414141,0.0,0.7423024033055133
0.9191919191919192,0.0,0.7505030776515124
0.9242424242424243,0.0,0.7587037519975116
0.9292929292929293,0.0,0.7669044263435104
0.9343434343434344,0.0,0.7751051006895094
0.9393939393939394,0.0,0.7833057750355087
0.9444444444444444,0.0,0.7915064493815075
0.9494949494949496,0.0,0.7997071237275067
0.9545454545454546,0.0,0.8079077980735058
0.9595959595959596,0.0,0.8161084724195046
0.9646464646464648,0.0,0.8243091467655038
0.9696969696969697,0.0,0.8325098211115028
0.9747474747474748,0.0,0.8407104954575019
0.9797979797979799,0.0,0.8489111698035009
0.9848484848484849,0.0,0.8571118441494999
0.98989898989899,0.0,0.865312518495499
0.994949494949495,0.0,0.8735131928414982
1.0,0.0,0.881713867187497


==> pitchfork_unfolding1_z_4.csv <==
l,x1,x2
0.0,0.100000023841858,0.0
0.0029533394192768373,0.09898992259093013,0.0
0.005906678838553675,0.09797982134000228,0.0
0.008860018257830511,0.09696972008907442,0.0
0.01181335767710735,0.09595961883814656,0.0
0.014766697096384188,0.0949495175872187,0.0
0.017720036515661022,0.09393941633629085,0.0
0.02067337593493786,0.09292931508536299,0.0
0.0236267153542147,0.09191921383443513,0.0
0.026580054773491537,0.09090911258350727,0.0
0.029533394192768375,0.08989901133257942,0.0
0.03248673361204521,0.08888891008165156,0.0
0.035440073031322045,0.0878788088307237,0.0
0.038393412450598886,0.08686870757979584,0.0
0.04134675186987572,0.08585860632886799,0.0
0.04430009128915256,0.08484850507794013,0.0
0.0472534307084294,0.08383840382701227,0.0
0.05020677012770623,0.08282830257608442,0.0
0.053160109546983074,0.08181820132515656,0.0
0.05611344896625991,0.0808081000742287,0.0
0.05906678838553675,0.07979799882330084,0.0
0.062020127804813585,0.07878789757237298,0.0
0.06497346722409042,0.07777779632144513,0.0
0.06792680664336725,0.07676769507051727,0.0
0.07088014606264409,0.07575759381958941,0.0
0.07383348548192094,0.07474749256866156,0.0
0.07678682490119777,0.0737373913177337,0.0
0.07974016432047461,0.07272729006680584,0.0
0.08269350373975144,0.07171718881587799,0.0
0.08564684315902828,0.07070708756495013,0.0
0.08860018257830513,0.06969698631402227,0.0
0.09155352199758196,0.06868688506309441,0.0
0.0945068614168588,0.06767678381216655,0.0
0.09746020083613563,0.0666666825612387,0.0
0.10041354025541246,0.06565658131031084,0.0
0.10336687967468931,0.06464648005938298,0.0
0.10632021909396615,0.06363637880845513,0.0
0.10927355851324298,0.06262627755752727,0.0
0.11222689793251982,0.06161617630659941,0.0
0.11518023735179665,0.06060607505567155,0.0
0.1181335767710735,0.05959597380474369,0.0
0.12108691619035034,0.05858587255381584,0.0
0.12404025560962717,0.057575771302887976,0.0
0.126993595028904,0.05656567005196012,0.0
0.12994693444818084,0.05555556880103226,0.0
0.13290027386745767,0.05454546755010441,0.0
0.1358536132867345,0.05353536629917655,0.0
0.13880695270601134,0.05252526504824869,0.0
0.14176029212528818,0.05151516379732084,0.0
0.14471363154456504,0.05050506254639297,0.0
0.14766697096384188,0.049494961295465115,0.0
0.1506203103831187,0.04848486004453726,0.0
0.15357364980239555,0.0474747587936094,0.0
0.15652698922167238,0.046464657542681545,0.0
0.15948032864094921,0.04545455629175369,0.0
0.16243366806022605,0.04444445504082583,0.0
0.16538700747950288,0.043434353789897975,0.0
0.16834034689877972,0.04242425253897012,0.0
0.17129368631805655,0.04141415128804226,0.0
0.17424702573733342,0.0404040500371144,0.0
0.17720036515661025,0.03939394878618654,0.0
0.18015370457588709,0.03838384753525868,0.0
0.18310704399516392,0.03737374628433082,0.0
0.18606038341444076,0.036363645033402975,0.0
0.1890137228337176,0.035353543782475114,0.0
0.19196706225299442,0.03434344253154725,0.0
0.19492040167227126,0.033333341280619405,0.0
0.1978737410915481,0.032323240029691544,0.0
0.20082708051082493,0.03131313877876368,0.0
0.20378041993010176,0.030303037527835835,0.0
0.20673375934937863,0.02929293627690796,0.0
0.20968709876865546,0.028282835025980113,0.0
0.2126404381879323,0.027272733775052252,0.0
0.21559377760720913,0.02626263252412439,0.0
0.21854711702648597,0.025252531273196543,0.0
0.2215004564457628,0.024242430022268682,0.0
0.22445379586503963,0.02323232877134082,0.0
0.22740713528431647,0.022222227520412974,0.0
0.2303604747035933,0.021212126269485113,0.0
0.23331381412287014,0.02020202501855725,0.0
0.236267153542147,0.01919192376762939,0.0
0.23922049296142384,0.01818182251670153,0.0
0.24217383238070067,0.017171721265773682,0.0
0.2451271717999775,0.01616162001484582,0.0
0.24808051121925434,0.01515151876391796,0.0
0.2510338506385312,0.014141417512990098,0.0
0.253987190057808,0.013131316262062251,0.0
0.25694052947708484,0.01212121501113439,0.0
0.2598938688963617,0.011111113760206529,0.0
0.2628472083156385,0.010101012509278681,0.0
0.26580054773491535,0.00909091125835082,0.0
0.2687538871541922,0.008080810007422959,0.0
0.271707226573469,0.0070707087564951115,0.0
0.27466056599274585,0.00606060750556725,0.0
0.2776139054120227,0.005050506254639389,0.0
0.2805672448312995,0.004040405003711542,0.0
0.28352058425057636,0.0030303037527836807,0.0
0.28647392366985325,0.0020202025018558056,0.0
0.2894272630891301,0.0010101012509279444,0.0
0.2923806025084069,9.71445146547012e-17,0.0


==> pitchfork_unfolding1_z_5.csv <==
l,x1,x2
0.4256712664372363,0.0,-3.3306690738754696e-16
0.42642206172574904,0.0,0.0007055166995882933
0.42717285701426183,0.0,0.0014110333991769752
0.42792365230277457,0.0,0.0021165500987656016
0.42867444759128737,0.0,0.0028220667983542835
0.4294252428798001,0.0,0.00352758349794291
0.4301760381683129,0.0,0.004233100197531647
0.43092683345682564,0.0,0.004938616897120274
0.43167762874533844,0.0,0.005644133596708956
0.4324284240338512,0.0,0.006349650296297582
0.4331792193223639,0.0,0.0070551669958862084
0.4339300146108767,0.0,0.00776068369547489
0.43468080989938945,0.0,0.008466200395063572
0.43543160518790225,0.0,0.009171717094652254
0.436182400476415,0.0,0.00987723379424088
0.4369331957649278,0.0,0.010582750493829562
0.4376839910534405,0.0,0.011288267193418189
0.4384347863419533,0.0,0.01199378389300687
0.43918558163046606,0.0,0.012699300592595553
0.4399363769189788,0.0,0.013404817292184179
0.4406871722074916,0.0,0.014110333991772861
0.44143796749600434,0.0,0.014815850691361487
0.44218876278451713,0.0,0.01552136739095017
0.44293955807302987,0.0,0.016226884090538796
0.44369035336154267,0.0,0.016932400790127533
0.4444411486500554,0.0,0.01763791748971616
0.4451919439385682,0.0,0.01834343418930484
0.44594273922708094,0.0,0.019048950888893468
0.4466935345155937,0.0,0.019754467588482094
0.4474443298041065,0.0,0.020459984288070776
0.4481951250926192,0.0,0.021165500987659458
0.448945920381132,0.0,0.02187101768724814
0.44969671566964475,0.0,0.022576534386836766
0.45044751095815755,0.0,0.023282051086425448
0.4511983062466703,0.0,0.023987567786014075
0.4519491015351831,0.0,0.024693084485602756
0.4526998968236958,0.0,0.02539860118519144
0.45345069211220856,0.0,0.026104117884780065
0.45420148740072136,0.0,0.026809634584368747
0.4549522826892341,0.0,0.027515151283957373
0.4557030779777469,0.0,0.028220667983546055
0.45645387326625964,0.0,0.02892618468313468
0.45720466855477243,0.0,0.02963170138272342
0.45795546384328517,0.0,0.030337218082312045
0.45870625913179797,0.0,0.031042734781900727
0.4594570544203107,0.0,0.031748251481489353
0.46020784970882345,0.0,0.03245376818107798
0.46095864499733624,0.0,0.03315928488066666
0.461709440285849,0.0,0.033864801580255344
0.4624602355743618,0.0,0.034570318279844026
0.4632110308628745,0.0,0.03527583497943265
0.4639618261513873,0.0,0.035981351679021334
0.46471262143990005,0.0,0.03668686837860996
0.46546341672841285,0.0,0.03739238507819864
0.4662142120169256,0.0,0.038097901777787324
0.46696500730543833,0.0,0.03880341847737595
0.4677158025939511,0.0,0.03950893517696463
0.46846659788246386,0.0,0.04021445187655326
0.46921739317097666,0.0,0.04091996857614194
0.4699681884594894,0.0,0.04162548527573057
0.4707189837480022,0.0,0.042331001975319305
0.47146977903651494,0.0,0.04303651867490793
0.47222057432502773,0.0,0.04374203537449661
0.47297136961354047,0.0,0.04444755207408524
0.4737221649020532,0.0,0.045153068773673866
0.474472960190566,0.0,0.04585858547326255
0.47522375547907875,0.0,0.04656410217285123
0.47597455076759154,0.0,0.04726961887243991
0.4767253460561043,0.0,0.04797513557202854
0.4774761413446171,0.0,0.04868065227161722
0.4782269366331298,0.0,0.049386168971205846
0.4789777319216426,0.0,0.05009168567079453
0.47972852721015535,0.0,0.05079720237038321
0.4804793224986681,0.0,0.051502719069971836
0.4812301177871809,0.0,0.05220823576956052
0.48198091307569363,0.0,0.052913752469149145
0.4827317083642064,0.0,0.053619269168737826
0.48348250365271916,0.0,0.05432478586832645
0.48423329894123196,0.0,0.055030302567915135
0.4849840942297447,0.0,0.05573581926750382
0.4857348895182575,0.0,0.0564413359670925
0.48648568480677024,0.0,0.057146852666681125
0.487236480095283,0.0,0.05785236936626975
0.48798727538379577,0.0,0.05855788606585843
0.48873807067230857,0.0,0.059263402765447115
0.4894888659608213,0.0,0.0599689194650358
0.49023966124933405,0.0,0.06067443616462442
0.49099045653784684,0.0,0.061379952864213105
0.4917412518263596,0.0,0.06208546956380173
0.4924920471148724,0.0,0.06279098626339041
0.4932428424033851,0.0,0.0634965029629791
0.49399363769189786,0.0,0.06420201966256772
0.49474443298041065,0.0,0.0649075363621564
0.49549522826892345,0.0,0.06561305306174509
0.4962460235574362,0.0,0.06631856976133371
0.49699681884594893,0.0,0.06702408646092234
0.4977476141344617,0.0,0.06772960316051102
0.49849840942297446,0.0,0.0684351198600997
0.49924920471148726,0.0,0.06914063655968838
0.5,0.0,0.06984615325927701


==> pitchfork_unfolding1_z_6.csv <==
l,x1,x2
0.2923806025084069,0,0
0.29372697285112237,0,0
0.2950733431938378,0,0
0.2964197135365533,0,0
0.29776608387926873,0,0
0.2991124542219842,0,0
0.30045882456469963,0,0
0.30180519490741503,0,0
0.3031515652501305,0,0
0.30449793559284594,0,0
0.3058443059355614,0,0
0.30719067627827684,0,0
0.3085370466209923,0,0
0.30988341696370775,0,0
0.3112297873064232,0,0
0.31257615764913865,0,0
0.3139225279918541,0,0
0.31526889833456956,0,0
0.31661526867728496,0,0
0.3179616390200004,0,0
0.31930800936271586,0,0
0.3206543797054313,0,0
0.32200075004814677,0,0
0.3233471203908622,0,0
0.32469349073357767,0,0
0.3260398610762931,0,0
0.3273862314190086,0,0
0.32873260176172403,0,0
0.3300789721044395,0,0
0.33142534244715494,0,0
0.3327717127898704,0,0
0.33411808313258584,0,0
0.33546445347530124,0,0
0.3368108238180167,0,0
0.33815719416073214,0,0
0.3395035645034476,0,0
0.34084993484616305,0,0
0.3421963051888785,0,0
0.34354267553159396,0,0
0.3448890458743094,0,0
0.34623541621702486,0,0
0.3475817865597403,0,0
0.3489281569024557,0,0
0.35027452724517116,0,0
0.3516208975878866,0,0
0.35296726793060207,0,0
0.3543136382733175,0,0
0.355660008616033,0,0
0.3570063789587484,0,0
0.3583527493014639,0,0
0.35969911964417933,0,0
0.3610454899868948,0,0
0.36239186032961024,0,0
0.3637382306723257,0,0
0.36508460101504114,0,0
0.3664309713577566,0,0
0.36777734170047205,0,0
0.36912371204318745,0,0
0.3704700823859029,0,0
0.37181645272861835,0,0
0.3731628230713338,0,0
0.37450919341404926,0,0
0.3758555637567647,0,0
0.37720193409948016,0,0
0.3785483044421956,0,0
0.37989467478491107,0,0
0.38124104512762647,0,0
0.3825874154703419,0,0
0.38393378581305737,0,0
0.3852801561557728,0,0
0.3866265264984883,0,0
0.38797289684120373,0,0
0.3893192671839192,0,0
0.39066563752663463,0,0
0.3920120078693501,0,0
0.39335837821206554,0,0
0.394704748554781,0,0
0.39605111889749645,0,0
0.3973974892402119,0,0
0.39874385958292735,0,0
0.4000902299256428,0,0
0.4014366002683582,0,0
0.40278297061107365,0,0
0.4041293409537891,0,0
0.40547571129650456,0,0
0.40682208163922,0,0
0.40816845198193547,0,0
0.4095148223246509,0,0
0.41086119266736637,0,0
0.4122075630100818,0,0
0.4135539333527972,0,0
0.4149003036955127,0,0
0.4162466740382281,0,0
0.4175930443809436,0,0
0.41893941472365903,0,0
0.4202857850663745,0,0
0.42163215540908994,0,0
0.4229785257518054,0,0
0.42432489609452084,0,0
0.4256712664372363,0,0


==> pitchfork_unfolding2_z_1.csv <==
l,x1,x2
0.5426374319741305,0.09453908575945591,0.0
0.5472572558935838,0.10164144117328489,0.0
0.5518770798130369,0.10874379658711364,0.0
0.5564969037324902,0.11584615200094261,0.0
0.5611167276519434,0.12294850741477159,0.0
0.5657365515713967,0.13005086282860057,0.0
0.5703563754908498,0.13715321824242932,0.0
0.5749761994103031,0.1442555736562583,0.0
0.5795960233297563,0.15135792907008727,0.0
0.5842158472492096,0.15846028448391625,0.0
0.5888356711686628,0.1655626398977451,0.0
0.593455495088116,0.1726649953115741,0.0
0.5980753190075693,0.17976735072540295,0.0
0.6026951429270224,0.18686970613923182,0.0
0.6073149668464757,0.1939720615530608,0.0
0.6119347907659289,0.20107441696688977,0.0
0.6165546146853822,0.20817677238071874,0.0
0.6211744386048353,0.2152791277945475,0.0
0.6257942625242886,0.22238148320837647,0.0
0.6304140864437419,0.22948383862220545,0.0
0.635033910363195,0.2365861940360342,0.0
0.6396537342826483,0.24368854944986318,0.0
0.6442735582021015,0.25079090486369215,0.0
0.6488933821215548,0.25789326027752113,0.0
0.6535132060410079,0.26499561569135,0.0
0.6581330299604612,0.27209797110517897,0.0
0.6627528538799144,0.27920032651900795,0.0
0.6673726777993676,0.2863026819328367,0.0
0.6719925017188209,0.2934050373466657,0.0
0.6766123256382741,0.30050739276049465,0.0
0.6812321495577274,0.3076097481743236,0.0
0.6858519734771805,0.3147121035881524,0.0
0.6904717973966338,0.32181445900198136,0.0
0.695091621316087,0.32891681441581033,0.0
0.6997114452355402,0.3360191698296391,0.0
0.7043312691549934,0.34312152524346806,0.0
0.7089510930744467,0.35022388065729704,0.0
0.7135709169939,0.357326236071126,0.0
0.7181907409133531,0.36442859148495477,0.0
0.7228105648328064,0.37153094689878374,0.0
0.7274303887522596,0.3786333023126127,0.0
0.7320502126717128,0.38573565772644147,0.0
0.736670036591166,0.39283801314027045,0.0
0.7412898605106193,0.3999403685540994,0.0
0.7459096844300726,0.4070427239679284,0.0
0.7505295083495257,0.41414507938175715,0.0
0.755149332268979,0.42124743479558613,0.0
0.7597691561884322,0.4283497902094151,0.0
0.7643889801078854,0.4354521456232441,0.0
0.7690088040273386,0.44255450103707306,0.0
0.7736286279467919,0.4496568564509018,0.0
0.7782484518662451,0.4567592118647308,0.0
0.7828682757856984,0.46386156727855976,0.0
0.7874880997051515,0.47096392269238874,0.0
0.7921079236246048,0.4780662781062177,0.0
0.796727747544058,0.48516863352004647,0.0
0.8013475714635112,0.49227098893387544,0.0
0.8059673953829645,0.4993733443477044,0.0
0.8105872193024177,0.5064756997615334,0.0
0.815207043221871,0.5135780551753624,0.0
0.8198268671413241,0.5206804105891911,0.0
0.8244466910607774,0.5277827660030201,0.0
0.8290665149802305,0.5348851214168489,0.0
0.8336863388996838,0.5419874768306778,0.0
0.8383061628191371,0.5490898322445068,0.0
0.8429259867385903,0.5561921876583358,0.0
0.8475458106580436,0.5632945430721648,0.0
0.8521656345774967,0.5703968984859935,0.0
0.85678545849695,0.5774992538998225,0.0
0.8614052824164031,0.5846016093136512,0.0
0.8660251063358564,0.5917039647274802,0.0
0.8706449302553096,0.5988063201413092,0.0
0.8752647541747629,0.6059086755551382,0.0
0.8798845780942162,0.6130110309689671,0.0
0.8845044020136693,0.6201133863827959,0.0
0.8891242259331226,0.6272157417966249,0.0
0.8937440498525757,0.6343180972104536,0.0
0.898363873772029,0.6414204526242826,0.0
0.9029836976914822,0.6485228080381116,0.0
0.9076035216109355,0.6556251634519406,0.0
0.9122233455303888,0.6627275188657695,0.0
0.9168431694498419,0.6698298742795983,0.0
0.9214629933692952,0.6769322296934273,0.0
0.9260828172887483,0.6840345851072562,0.0
0.9307026412082016,0.6911369405210852,0.0
0.9353224651276548,0.6982392959349142,0.0
0.9399422890471081,0.7053416513487432,0.0
0.9445621129665613,0.7124440067625719,0.0
0.9491819368860145,0.7195463621764009,0.0
0.9538017608054677,0.7266487175902299,0.0
0.9584215847249209,0.7337510730040586,0.0
0.9630414086443742,0.7408534284178876,0.0
0.9676612325638274,0.7479557838317166,0.0
0.9722810564832807,0.7550581392455455,0.0
0.9769008804027339,0.7621604946593745,0.0
0.9815207043221872,0.7692628500732035,0.0
0.9861405282416403,0.7763652054870323,0.0
0.9907603521610935,0.783467560900861,0.0
0.9953801760805467,0.79056991631469,0.0
1.0,0.797672271728519,0.0


==> pitchfork_unfolding2_z_2.csv <==
l,x1,x2
0.5426374319741305,0.09453908575945374,-2.220446049250313e-16
0.5472572558935838,0.09717254259275082,0.0022344492902657276
0.5518770798130369,0.09980599942604779,0.004468898580531622
0.5564969037324902,0.10243945625934481,0.006703347870797627
0.5611167276519434,0.10507291309264188,0.008937797161063576
0.5657365515713967,0.1077063699259389,0.011172246451329526
0.5703563754908498,0.11033982675923587,0.01340669574159542
0.5749761994103031,0.11297328359253295,0.01564114503186137
0.5795960233297563,0.11560674042582997,0.01787559432212732
0.5842158472492096,0.11824019725912699,0.02011004361239327
0.5888356711686628,0.12087365409242401,0.02234449290265922
0.593455495088116,0.12350711092572103,0.02457894219292517
0.5980753190075693,0.12614056775901805,0.026813391483191118
0.6026951429270224,0.12877402459231502,0.029047840773457012
0.6073149668464757,0.1314074814256121,0.03128229006372296
0.6119347907659289,0.13404093825890911,0.03351673935398891
0.6165546146853822,0.1366743950922062,0.03575118864425486
0.6211744386048353,0.13930785192550316,0.03798563793452081
0.6257942625242886,0.14194130875880018,0.04022008722478676
0.6304140864437419,0.1445747655920972,0.04245453651505271
0.635033910363195,0.14720822242539422,0.044688985805318604
0.6396537342826483,0.14984167925869124,0.046923435095584554
0.6442735582021015,0.15247513609198826,0.0491578843858505
0.6488933821215548,0.15510859292528534,0.05139233367611645
0.6535132060410079,0.1577420497585823,0.0536267829663824
0.6581330299604612,0.16037550659187932,0.05586123225664835
0.6627528538799144,0.1630089634251764,0.0580956815469143
0.6673726777993676,0.16564242025847337,0.060330130837180196
0.6719925017188209,0.1682758770917704,0.06256458012744615
0.6766123256382741,0.17090933392506746,0.0647990294177121
0.6812321495577274,0.17354279075836448,0.06703347870797804
0.6858519734771805,0.17617624759166145,0.06926792799824394
0.6904717973966338,0.17880970442495853,0.07150237728850994
0.695091621316087,0.18144316125825555,0.0737368265787759
0.6997114452355402,0.1840766180915525,0.07597127586904179
0.7043312691549934,0.1867100749248496,0.07820572515930774
0.7089510930744467,0.1893435317581466,0.08044017444957369
0.7135709169939,0.19197698859144363,0.08267462373983964
0.7181907409133531,0.1946104454247406,0.08490907303010553
0.7228105648328064,0.19724390225803767,0.08714352232037154
0.7274303887522596,0.1998773590913347,0.08937797161063749
0.7320502126717128,0.20251081592463166,0.09161242090090338
0.736670036591166,0.20514427275792874,0.09384687019116933
0.7412898605106193,0.20777772959122576,0.09608131948143528
0.7459096844300726,0.21041118642452278,0.09831576877170123
0.7505295083495257,0.2130446432578198,0.10055021806196712
0.755149332268979,0.21567810009111682,0.10278466735223313
0.7597691561884322,0.21831155692441384,0.10501911664249908
0.7643889801078854,0.22094501375771086,0.10725356593276497
0.7690088040273386,0.22357847059100788,0.10948801522303092
0.7736286279467919,0.2262119274243049,0.11172246451329687
0.7782484518662451,0.22884538425760198,0.11395691380356282
0.7828682757856984,0.231478841090899,0.11619136309382877
0.7874880997051515,0.23411229792419597,0.11842581238409472
0.7921079236246048,0.23674575475749304,0.12066026167436067
0.796727747544058,0.23937921159079,0.12289471096462656
0.8013475714635112,0.24201266842408703,0.1251291602548925
0.8059673953829645,0.2446461252573841,0.12736360954515846
0.8105872193024177,0.24727958209068113,0.1295980588354244
0.815207043221871,0.24991303892397815,0.13183250812569036
0.8198268671413241,0.25254649575727517,0.1340669574159563
0.8244466910607774,0.2551799525905722,0.13630140670622226
0.8290665149802305,0.25781340942386916,0.13853585599648816
0.8336863388996838,0.2604468662571662,0.1407703052867541
0.8383061628191371,0.26308032309046325,0.14300475457702005
0.8429259867385903,0.2657137799237603,0.145239203867286
0.8475458106580436,0.26834723675705735,0.14747365315755195
0.8521656345774967,0.2709806935903543,0.1497081024478179
0.85678545849695,0.27361415042365134,0.15194255173808385
0.8614052824164031,0.2762476072569483,0.15417700102834975
0.8660251063358564,0.2788810640902454,0.1564114503186157
0.8706449302553096,0.2815145209235424,0.15864589960888165
0.8752647541747629,0.2841479777568394,0.1608803488991476
0.8798845780942162,0.2867814345901365,0.16311479818941355
0.8845044020136693,0.28941489142343346,0.1653492474796795
0.8891242259331226,0.29204834825673054,0.16758369676994544
0.8937440498525757,0.2946818050900275,0.16981814606021134
0.898363873772029,0.29731526192332447,0.1720525953504773
0.9029836976914822,0.29994871875662155,0.17428704464074324
0.9076035216109355,0.3025821755899186,0.1765214939310092
0.9122233455303888,0.3052156324232157,0.17875594322127514
0.9168431694498419,0.30784908925651266,0.18099039251154103
0.9214629933692952,0.31048254608980963,0.18322484180180704
0.9260828172887483,0.3131160029231066,0.18545929109207293
0.9307026412082016,0.31574945975640367,0.18769374038233888
0.9353224651276548,0.31838291658970075,0.18992818967260483
0.9399422890471081,0.3210163734229977,0.19216263896287078
0.9445621129665613,0.3236498302562948,0.19439708825313673
0.9491819368860145,0.32628328708959176,0.19663153754340262
0.9538017608054677,0.32891674392288883,0.19886598683366863
0.9584215847249209,0.3315502007561858,0.20110043612393452
0.9630414086443742,0.3341836575894829,0.20333488541420047
0.9676612325638274,0.33681711442277984,0.20556933470446642
0.9722810564832807,0.3394505712560769,0.20780378399473237
0.9769008804027339,0.342084028089374,0.21003823328499832
0.9815207043221872,0.34471748492267096,0.21227268257526427
0.9861405282416403,0.34735094175596803,0.21450713186553022
0.9907603521610935,0.349984398589265,0.21674158115579611
0.9953801760805467,0.35261785542256197,0.21897603044606206
1.0,0.35525131225585904,0.22121047973632801


==> pitchfork_unfolding2_z_3.csv <==
l,x1,x2
0.5,0.0,0.11984634399413907
0.5050505050505051,0.0,0.1280470183401382
0.51010101010101,0.0,0.13624769268613712
0.5151515151515151,0.0,0.14444836703213615
0.5202020202020202,0.0,0.1526490413781353
0.5252525252525253,0.0,0.1608497157241343
0.5303030303030303,0.0,0.16905039007013323
0.5353535353535354,0.0,0.17725106441613236
0.5404040404040404,0.0,0.1854517387621315
0.5454545454545454,0.0,0.19365241310813042
0.5505050505050505,0.0,0.20185308745412944
0.5555555555555556,0.0,0.21005376180012858
0.5606060606060606,0.0,0.2182544361461275
0.5656565656565656,0.0,0.22645511049212652
0.5707070707070707,0.0,0.23465578483812566
0.5757575757575758,0.0,0.2428564591841248
0.5808080808080808,0.0,0.2510571335301237
0.5858585858585859,0.0,0.25925780787612274
0.5909090909090909,0.0,0.2674584822221219
0.595959595959596,0.0,0.2756591565681209
0.601010101010101,0.0,0.2838598309141198
0.6060606060606061,0.0,0.29206050526011895
0.6111111111111112,0.0,0.3002611796061181
0.6161616161616161,0.0,0.308461853952117
0.6212121212121212,0.0,0.31666252829811603
0.6262626262626263,0.0,0.32486320264411506
0.6313131313131313,0.0,0.3330638769901141
0.6363636363636364,0.0,0.3412645513361131
0.6414141414141414,0.0,0.34946522568211236
0.6464646464646464,0.0,0.35766590002811116
0.6515151515151515,0.0,0.3658665743741102
0.6565656565656566,0.0,0.37406724872010944
0.6616161616161617,0.0,0.38226792306610846
0.6666666666666667,0.0,0.3904685974121075
0.6717171717171717,0.0,0.3986692717581065
0.6767676767676768,0.0,0.40686994610410554
0.6818181818181819,0.0,0.41507062045010457
0.6868686868686869,0.0,0.4232712947961036
0.6919191919191919,0.0,0.4314719691421026
0.696969696969697,0.0,0.43967264348810164
0.702020202020202,0.0,0.44787331783410067
0.7070707070707071,0.0,0.4560739921800997
0.7121212121212122,0.0,0.46427466652609894
0.7171717171717171,0.0,0.47247534087209775
0.7222222222222222,0.0,0.4806760152180968
0.7272727272727273,0.0,0.488876689564096
0.7323232323232324,0.0,0.49707736391009505
0.7373737373737375,0.0,0.5052780382560941
0.7424242424242424,0.0,0.5134787126020931
0.7474747474747475,0.0,0.5216793869480921
0.7525252525252526,0.0,0.5298800612940912
0.7575757575757576,0.0,0.5380807356400902
0.7626262626262627,0.0,0.5462814099860892
0.7676767676767677,0.0,0.5544820843320882
0.7727272727272727,0.0,0.5626827586780873
0.7777777777777778,0.0,0.5708834330240863
0.7828282828282829,0.0,0.5790841073700855
0.7878787878787878,0.0,0.5872847817160843
0.7929292929292929,0.0,0.5954854560620834
0.797979797979798,0.0,0.6036861304080826
0.803030303030303,0.0,0.6118868047540814
0.8080808080808082,0.0,0.6200874791000807
0.8131313131313131,0.0,0.6282881534460797
0.8181818181818182,0.0,0.6364888277920787
0.8232323232323233,0.0,0.6446895021380777
0.8282828282828283,0.0,0.6528901764840768
0.8333333333333334,0.0,0.6610908508300758
0.8383838383838385,0.0,0.6692915251760748
0.8434343434343434,0.0,0.6774921995220738
0.8484848484848485,0.0,0.6856928738680729
0.8535353535353536,0.0,0.6938935482140721
0.8585858585858586,0.0,0.7020942225600709
0.8636363636363636,0.0,0.71029489690607
0.8686868686868687,0.0,0.7184955712520692
0.8737373737373737,0.0,0.726696245598068
0.8787878787878789,0.0,0.7348969199440673
0.8838383838383839,0.0,0.7430975942900663
0.8888888888888888,0.0,0.7512982686360651
0.893939393939394,0.0,0.7594989429820643
0.898989898989899,0.0,0.7676996173280634
0.9040404040404041,0.0,0.7759002916740624
0.9090909090909092,0.0,0.7841009660200614
0.9141414141414141,0.0,0.7923016403660604
0.9191919191919192,0.0,0.8005023147120595
0.9242424242424243,0.0,0.8087029890580587
0.9292929292929293,0.0,0.8169036634040575
0.9343434343434344,0.0,0.8251043377500565
0.9393939393939394,0.0,0.8333050120960558
0.9444444444444444,0.0,0.8415056864420546
0.9494949494949496,0.0,0.8497063607880538
0.9545454545454546,0.0,0.8579070351340529
0.9595959595959596,0.0,0.8661077094800517
0.9646464646464648,0.0,0.8743083838260509
0.9696969696969697,0.0,0.8825090581720499
0.9747474747474748,0.0,0.890709732518049
0.9797979797979799,0.0,0.898910406864048
0.9848484848484849,0.0,0.907111081210047
0.98989898989899,0.0,0.915311755556046
0.994949494949495,0.0,0.9235124299020453
1.0,0.0,0.9317131042480441


==> pitchfork_unfolding2_z_4.csv <==
l,x1,x2
0.0,0.200000047683716,0.0
0.004665643672178944,0.19840430407263943,0.0
0.009331287344357888,0.19680856046156286,0.0
0.013996931016536832,0.19521281685048628,0.0
0.018662574688715777,0.19361707323940971,0.0
0.02332821836089472,0.19202132962833315,0.0
0.027993862033073663,0.1904255860172566,0.0
0.03265950570525261,0.18882984240618,0.0
0.03732514937743155,0.18723409879510344,0.0
0.041990793049610495,0.18563835518402688,0.0
0.04665643672178944,0.18404261157295032,0.0
0.051322080393968385,0.18244686796187373,0.0
0.055987724066147326,0.18085112435079717,0.0
0.060653367738326275,0.1792553807397206,0.0
0.06531901141050522,0.17765963712864402,0.0
0.06998465508268416,0.17606389351756746,0.0
0.0746502987548631,0.1744681499064909,0.0
0.07931594242704205,0.17287240629541434,0.0
0.08398158609922099,0.17127666268433778,0.0
0.08864722977139994,0.1696809190732612,0.0
0.09331287344357889,0.16808517546218463,0.0
0.09797851711575782,0.16648943185110807,0.0
0.10264416078793677,0.1648936882400315,0.0
0.10730980446011572,0.16329794462895492,0.0
0.11197544813229465,0.16170220101787836,0.0
0.1166410918044736,0.1601064574068018,0.0
0.12130673547665255,0.15851071379572523,0.0
0.1259723791488315,0.15691497018464864,0.0
0.13063802282101045,0.15531922657357208,0.0
0.13530366649318937,0.15372348296249552,0.0
0.13996931016536832,0.15212773935141896,0.0
0.14463495383754726,0.15053199574034237,0.0
0.1493005975097262,0.1489362521292658,0.0
0.15396624118190516,0.14734050851818925,0.0
0.1586318848540841,0.1457447649071127,0.0
0.16329752852626306,0.1441490212960361,0.0
0.16796317219844198,0.14255327768495954,0.0
0.17262881587062093,0.14095753407388298,0.0
0.17729445954279988,0.13936179046280642,0.0
0.18196010321497882,0.13776604685172983,0.0
0.18662574688715777,0.13617030324065327,0.0
0.19129139055933672,0.1345745596295767,0.0
0.19595703423151564,0.13297881601850015,0.0
0.2006226779036946,0.13138307240742358,0.0
0.20528832157587354,0.12978732879634702,0.0
0.2099539652480525,0.12819158518527043,0.0
0.21461960892023144,0.12659584157419385,0.0
0.21928525259241038,0.12500009796311728,0.0
0.2239508962645893,0.12340435435204074,0.0
0.22861653993676825,0.12180861074096416,0.0
0.2332821836089472,0.1202128671298876,0.0
0.23794782728112615,0.11861712351881103,0.0
0.2426134709533051,0.11702137990773445,0.0
0.24727911462548405,0.11542563629665789,0.0
0.251944758297663,0.11382989268558132,0.0
0.2566104019698419,0.11223414907450475,0.0
0.2612760456420209,0.11063840546342818,0.0
0.2659416893141998,0.10904266185235162,0.0
0.27060733298637873,0.10744691824127506,0.0
0.2752729766585577,0.10585117463019848,0.0
0.27993862033073663,0.10425543101912192,0.0
0.2846042640029156,0.10265968740804535,0.0
0.28926990767509453,0.10106394379696879,0.0
0.2939355513472735,0.09946820018589221,0.0
0.2986011950194524,0.09787245657481565,0.0
0.30326683869163135,0.09627671296373909,0.0
0.3079324823638103,0.09468096935266251,0.0
0.31259812603598924,0.09308522574158595,0.0
0.3172637697081682,0.09148948213050936,0.0
0.32192941338034714,0.0898937385194328,0.0
0.3265950570525261,0.08829799490835623,0.0
0.33126070072470504,0.08670225129727967,0.0
0.33592634439688396,0.0851065076862031,0.0
0.34059198806906293,0.08351076407512653,0.0
0.34525763174124185,0.08191502046404997,0.0
0.34992327541342083,0.0803192768529734,0.0
0.35458891908559975,0.07872353324189683,0.0
0.3592545627577787,0.07712778963082027,0.0
0.36392020642995765,0.0755320460197437,0.0
0.36858585010213657,0.07393630240866714,0.0
0.37325149377431555,0.07234055879759055,0.0
0.37791713744649447,0.07074481518651399,0.0
0.38258278111867344,0.06914907157543743,0.0
0.38724842479085236,0.06755332796436087,0.0
0.3919140684630313,0.0659575843532843,0.0
0.39657971213521026,0.06436184074220772,0.0
0.4012453558073892,0.06276609713113115,0.0
0.40591099947956816,0.06117035352005459,0.0
0.4105766431517471,0.05957460990897803,0.0
0.41524228682392605,0.057978866297901444,0.0
0.419907930496105,0.05638312268682488,0.0
0.4245735741682839,0.05478737907574832,0.0
0.42923921784046287,0.05319163546467173,0.0
0.4339048615126418,0.05159589185359517,0.0
0.43857050518482077,0.05000014824251861,0.0
0.4432361488569997,0.04840440463144205,0.0
0.4479017925291786,0.04680866102036549,0.0
0.4525674362013576,0.0452129174092889,0.0
0.4572330798735365,0.04361717379821234,0.0
0.4618987235457155,0.04202143018713578,0.0


==> pitchfork_unfolding2_z_5.csv <==
l,x1,x2
0.4051489238023932,5.551115123125783e-17,0.030715499334837082
0.4057221541028308,0.0004244588907792446,0.030405241765798313
0.4062953844032684,0.0008489177815583782,0.030094984196759544
0.406868614703706,0.0012733766723375117,0.029784726627720776
0.4074418450041436,0.0016978355631166453,0.029474469058682035
0.4080150753045812,0.0021222944538958344,0.029164211489643266
0.4085883056050188,0.002546753344674968,0.028853953920604497
0.4091615359054564,0.0029712122354541015,0.028543696351565756
0.409734766205894,0.003395671126233235,0.028233438782526987
0.4103079965063316,0.003820130017012424,0.02792318121348822
0.4108812268067692,0.004244588907791558,0.027612923644449477
0.4114544571072068,0.004669047798570691,0.02730266607541071
0.4120276874076444,0.005093506689349825,0.02699240850637194
0.412600917708082,0.005517965580129014,0.0266821509373332
0.4131741480085196,0.0059424244709081475,0.02637189336829443
0.4137473783089572,0.006366883361687281,0.02606163579925566
0.4143206086093948,0.006791342252466415,0.02575137823021692
0.4148938389098324,0.007215801143245604,0.02544112066117815
0.41546706921027,0.007640260034024737,0.025130863092139383
0.4160402995107076,0.008064718924803871,0.02482060552310064
0.4166135298111452,0.008489177815583004,0.024510347954061873
0.4171867601115828,0.008913636706362194,0.024200090385023104
0.4177599904120204,0.009338095597141327,0.023889832815984335
0.418333220712458,0.00976255448792046,0.023579575246945594
0.4189064510128956,0.010187013378699594,0.023269317677906826
0.4194796813133332,0.010611472269478783,0.022959060108868057
0.4200529116137708,0.011035931160257917,0.022648802539829316
0.4206261419142084,0.01146039005103705,0.022338544970790547
0.421199372214646,0.011884848941816184,0.022028287401751778
0.4217726025150836,0.012309307832595373,0.021718029832713037
0.4223458328155212,0.012733766723374507,0.02140777226367427
0.4229190631159588,0.01315822561415364,0.0210975146946355
0.4234922934163964,0.013582684504932774,0.02078725712559676
0.424065523716834,0.014007143395711963,0.02047699955655799
0.4246387540172716,0.014431602286491096,0.02016674198751922
0.4252119843177092,0.01485606117727023,0.01985648441848048
0.4257852146181468,0.015280520068049364,0.01954622684944171
0.4263584449185844,0.015704978958828553,0.019235969280402943
0.426931675219022,0.016129437849607686,0.0189257117113642
0.4275049055194596,0.01655389674038682,0.018615454142325433
0.4280781358198972,0.016978355631165953,0.018305196573286664
0.4286513661203348,0.017402814521945142,0.017994939004247923
0.4292245964207724,0.017827273412724276,0.017684681435209154
0.42979782672121,0.01825173230350341,0.017374423866170385
0.4303710570216476,0.018676191194282543,0.017064166297131617
0.4309442873220852,0.019100650085061677,0.016753908728092876
0.4315175176225228,0.019525108975840866,0.016443651159054107
0.43209074792296037,0.01994956786662,0.016133393590015338
0.43266397822339797,0.020374026757399133,0.015823136020976597
0.43323720852383557,0.020798485648178267,0.015512878451937828
0.43381043882427317,0.021222944538957456,0.01520262088289906
0.43438366912471077,0.02164740342973659,0.014892363313860318
0.43495689942514837,0.022071862320515723,0.01458210574482155
0.43553012972558597,0.022496321211294856,0.01427184817578278
0.43610336002602357,0.022920780102074045,0.01396159060674404
0.43667659032646117,0.02334523899285318,0.013651333037705271
0.43724982062689877,0.023769697883632313,0.013341075468666502
0.43782305092733637,0.024194156774411446,0.013030817899627761
0.43839628122777397,0.024618615665190635,0.012720560330588992
0.43896951152821156,0.02504307455596977,0.012410302761550224
0.43954274182864916,0.025467533446748902,0.012100045192511483
0.44011597212908676,0.025891992337528036,0.011789787623472714
0.44068920242952436,0.026316451228307225,0.011479530054433945
0.44126243272996196,0.02674091011908636,0.011169272485395204
0.44183566303039956,0.027165369009865492,0.010859014916356435
0.44240889333083716,0.027589827900644626,0.010548757347317667
0.44298212363127476,0.028014286791423815,0.010238499778278898
0.44355535393171236,0.02843874568220295,0.009928242209240157
0.44412858423214996,0.028863204572982082,0.009617984640201388
0.44470181453258756,0.029287663463761215,0.00930772707116262
0.44527504483302516,0.029712122354540405,0.008997469502123878
0.44584827513346276,0.030136581245319538,0.00868721193308511
0.44642150543390036,0.03056104013609867,0.00837695436404634
0.44699473573433796,0.030985499026877805,0.0080666967950076
0.44756796603477556,0.031409957917656994,0.007756439225968831
0.44814119633521315,0.03183441680843613,0.007446181656930062
0.44871442663565075,0.03225887569921526,0.007135924087891321
0.44928765693608835,0.032683334589994395,0.006825666518852552
0.44986088723652595,0.033107793480773584,0.0065154089498137835
0.45043411753696355,0.03353225237155272,0.0062051513807750425
0.45100734783740115,0.03395671126233185,0.005894893811736274
0.45158057813783875,0.034381170153110985,0.005584636242697505
0.45215380843827635,0.034805629043890174,0.005274378673658764
0.45272703873871395,0.03523008793466931,0.004964121104619995
0.45330026903915155,0.03565454682544844,0.004653863535581226
0.45387349933958915,0.036079005716227575,0.004343605966542485
0.45444672964002675,0.03650346460700671,0.0040333483975037165
0.45501995994046435,0.0369279234977859,0.0037230908284649478
0.45559319024090195,0.03735238238856503,0.003412833259426179
0.45616642054133955,0.037776841279344164,0.003102575690387438
0.45673965084177715,0.0382013001701233,0.002792318121348669
0.45731288114221474,0.03862575906090249,0.0024820605523099004
0.45788611144265234,0.03905021795168162,0.0021718029832711594
0.45845934174308994,0.039474676842460754,0.0018615454142323906
0.45903257204352754,0.03989913573323989,0.0015512878451936218
0.45960580234396514,0.04032359462401908,0.0012410302761548808
0.46017903264440274,0.04074805351479821,0.000930772707116112
0.46075226294484034,0.041172512405577344,0.0006205151380773433
0.46132549324527794,0.04159697129635648,0.00031025756903860224
0.46189872354571554,0.04202143018713567,-1.6653345369377348e-16


==> pitchfork_unfolding2_z_6.csv <==
l,x1,x2
0.40514892380239315,0.0,0.030715499334837526
0.40610701548115685,0.0,0.03161581089705273
0.40706510715992056,0.0,0.03251612245926794
0.40802319883868426,0.0,0.03341643402148309
0.40898129051744797,0.0,0.034316745583698294
0.4099393821962117,0.0,0.0352170571459135
0.4108974738749754,0.0,0.03611736870812865
0.4118555655537391,0.0,0.037017680270343856
0.4128136572325028,0.0,0.037917991832559006
0.4137717489112665,0.0,0.03881830339477421
0.4147298405900302,0.0,0.03971861495698942
0.4156879322687939,0.0,0.04061892651920457
0.4166460239475576,0.0,0.041519238081419774
0.4176041156263213,0.0,0.04241954964363498
0.41856220730508503,0.0,0.04331986120585013
0.41952029898384874,0.0,0.044220172768065336
0.42047839066261244,0.0,0.04512048433028054
0.42143648234137615,0.0,0.04602079589249569
0.42239457402013986,0.0,0.0469211074547109
0.42335266569890356,0.0,0.0478214190169261
0.42431075737766727,0.0,0.048721730579141254
0.425268849056431,0.0,0.04962204214135646
0.4262269407351947,0.0,0.050522353703571665
0.4271850324139584,0.0,0.051422665265786816
0.4281431240927221,0.0,0.05232297682800202
0.4291012157714858,0.0,0.05322328839021723
0.4300593074502495,0.0,0.05412359995243238
0.4310173991290132,0.0,0.05502391151464758
0.4319754908077769,0.0,0.05592422307686279
0.4329335824865406,0.0,0.05682453463907794
0.43389167416530433,0.0,0.057724846201293145
0.43484976584406804,0.0,0.05862515776350835
0.43580785752283174,0.0,0.0595254693257235
0.43676594920159545,0.0,0.06042578088793871
0.43772404088035916,0.0,0.06132609245015386
0.43868213255912286,0.0,0.06222640401236906
0.43964022423788657,0.0,0.06312671557458427
0.4405983159166503,0.0,0.06402702713679942
0.441556407595414,0.0,0.06492733869901463
0.4425144992741777,0.0,0.06582765026122983
0.4434725909529414,0.0,0.06672796182344498
0.4444306826317051,0.0,0.06762827338566019
0.4453887743104688,0.0,0.06852858494787539
0.4463468659892325,0.0,0.06942889651009054
0.4473049576679962,0.0,0.07032920807230575
0.44826304934675987,0.0,0.0712295196345209
0.4492211410255236,0.0,0.07212983119673605
0.4501792327042873,0.0,0.07303014275895126
0.451137324383051,0.0,0.07393045432116646
0.4520954160618147,0.0,0.07483076588338161
0.4530535077405784,0.0,0.07573107744559682
0.4540115994193421,0.0,0.07663138900781202
0.4549696910981058,0.0,0.07753170057002717
0.4559277827768695,0.0,0.07843201213224238
0.4568858744556332,0.0,0.07933232369445758
0.45784396613439693,0.0,0.08023263525667274
0.45880205781316064,0.0,0.08113294681888794
0.45976014949192434,0.0,0.08203325838110315
0.46071824117068805,0.0,0.0829335699433183
0.46167633284945175,0.0,0.0838338815055335
0.46263442452821546,0.0,0.08473419306774871
0.46359251620697917,0.0,0.08563450462996386
0.46455060788574287,0.0,0.08653481619217906
0.4655086995645066,0.0,0.08743512775439422
0.4664667912432703,0.0,0.08833543931660942
0.467424882922034,0.0,0.08923575087882463
0.4683829746007977,0.0,0.09013606244103978
0.4693410662795614,0.0,0.09103637400325498
0.4702991579583251,0.0,0.09193668556547019
0.4712572496370888,0.0,0.09283699712768534
0.4722153413158525,0.0,0.09373730868990054
0.4731734329946162,0.0,0.09463762025211575
0.47413152467337993,0.0,0.0955379318143309
0.47508961635214364,0.0,0.0964382433765461
0.47604770803090735,0.0,0.09733855493876131
0.47700579970967105,0.0,0.09823886650097646
0.47796389138843476,0.0,0.09913917806319167
0.47892198306719846,0.0,0.10003948962540687
0.47988007474596217,0.0,0.10093980118762202
0.4808381664247259,0.0,0.10184011274983723
0.4817962581034896,0.0,0.10274042431205244
0.4827543497822533,0.0,0.10364073587426759
0.483712441461017,0.0,0.10454104743648279
0.4846705331397807,0.0,0.105441358998698
0.4856286248185444,0.0,0.10634167056091315
0.4865867164973081,0.0,0.10724198212312835
0.4875448081760718,0.0,0.10814229368534356
0.4885028998548355,0.0,0.10904260524755871
0.48946099153359923,0.0,0.10994291680977392
0.49041908321236294,0.0,0.11084322837198907
0.49137717489112664,0.0,0.11174353993420427
0.49233526656989035,0.0,0.11264385149641948
0.49329335824865406,0.0,0.11354416305863463
0.49425144992741776,0.0,0.11444447462084983
0.49520954160618147,0.0,0.11534478618306504
0.4961676332849452,0.0,0.11624509774528019
0.4971257249637089,0.0,0.1171454093074954
0.4980838166424726,0.0,0.1180457208697106
0.4990419083212363,0.0,0.11894603243192575
0.5,0.0,0.11984634399414096

